Indoor Distance Estimation using LSTMs over WLAN Network

The Global Navigation Satellite Systems (GNSS) like GPS suffer from accuracy degradation and are almost unavailable in indoor environments. Indoor positioning systems (IPS) based on WiFi signals have been gaining popularity. However, owing to the strong spatial and temporal variations of wireless communication channels in the indoor environment, the achieved accuracy of existing IPS is around several tens of centimeters. We present the detailed design and implementation of a self-adaptive WiFi-based indoor distance estimation system using LSTMs. The system is novel in its method of estimating with high accuracy the distance of an object by overcoming possible causes of channel variations and is self-adaptive to the changing environmental and surrounding conditions. The proposed design has been developed and physically realized over a WiFi network consisting of ESP8266 (NodeMCU) devices. The experiment were conducted in a real indoor environment while changing the surroundings in order to establish the adaptability of the system. We introduce and compare different architectures for this task based on LSTMs, CNNs, and fully connected networks (FCNs). We show that the LSTM based model performs better among all the above-mentioned architectures by achieving an accuracy of 5.85 cm with a confidence interval of 93% on the scale of (4.14 m * 2.86 m). To the best of our knowledge, the proposed method outperforms other methods reported in the literature by a significant margin.

==> results/accuracy.csv <==
Wall time,Step,Value
1539243595.769908,0,0.05859375
1539243606.724789,1,0.0966796875
1539243607.626772,1,0.0126953125
1539243643.582819,3,0.087890625
1539243658.393636,4,0.0927734375
1539243719.762496,8,0.15234375
1539243782.119347,13,0.0771484375
1539243886.279265,20,0.103515625
1539243920.157202,22,0.095703125
1539243947.402438,24,0.111328125
1539243986.081055,26,0.2216796875
1539244009.41158,28,0.10546875
1539244161.53351,38,0.2646484375
1539244174.847545,39,0.3994140625
1539244175.752208,39,0.2001953125
1539244209.016059,41,0.2392578125
1539244255.717336,45,0.0986328125
1539244282.945248,46,0.0546875
1539244349.902502,51,0.1826171875
1539244442.498669,57,0.1904296875
1539244489.977682,60,0.17578125
1539244531.749427,63,0.21875
1539244535.063272,63,0.130859375
1539244633.172763,70,0.119140625
1539244666.4309,72,0.2939453125
1539244680.982275,73,0.3876953125
1539244681.283338,73,0.294921875
1539244780.761815,80,0.236328125
1539244821.894294,83,0.3818359375
1539244822.191376,83,0.4423828125
1539244824.594098,83,0.28125
1539244829.420556,83,0.392578125
1539244855.735001,85,0.1376953125
1539244905.400017,88,0.54296875
1539244912.971361,89,0.287109375
1539244942.632276,91,0.2978515625
1539244987.142752,94,0.3173828125
1539244997.458834,95,0.232421875
1539245117.718214,103,0.69140625
1539245253.663171,112,0.2666015625
1539245386.523532,121,0.2958984375
1539245433.543253,124,0.111328125
1539245491.916873,128,0.3076171875
1539245633.576944,137,0.5458984375
1539245676.00731,140,0.4853515625
1539245740.824095,145,0.388671875
1539245855.999952,152,0.498046875
1539245900.149493,155,0.6162109375
1539245920.445879,157,0.6513671875
1539245957.645186,159,0.3671875
1539245972.749655,160,0.50390625
1539246013.538886,163,0.3203125
1539246135.236479,171,0.2568359375
1539246168.219753,173,0.556640625
1539246299.677536,182,0.34765625
1539246345.641337,185,0.5458984375
1539246356.523351,186,0.6328125
1539246358.647413,186,0.8076171875
1539246387.685071,188,0.3994140625
1539246528.447367,198,0.3828125
1539246611.756628,203,0.5615234375
1539246684.14006,208,0.3369140625
1539246685.341033,208,0.2939453125
1539246729.842145,211,0.3076171875
1539246736.838641,212,0.53515625
1539246766.824198,214,0.7431640625
1539246771.05777,214,0.513671875
1539246832.804102,218,0.4912109375
1539246833.705411,218,0.353515625
1539246871.573846,221,0.5625
1539246910.561028,223,0.5634765625
1539246957.83767,226,0.54296875
1539246995.71614,229,0.2255859375
1539246999.611333,229,0.623046875
1539247012.65363,230,0.5234375
1539247072.908343,234,0.4970703125
1539247083.532491,235,0.5224609375
1539247112.920184,237,0.5244140625
1539247154.399577,240,0.7861328125
1539247164.363913,240,0.6435546875
1539247169.545002,241,0.888671875
1539247195.236467,242,0.55078125
1539247212.504,244,0.783203125
1539247218.218499,244,0.2587890625
1539247223.341262,244,0.859375
1539247241.537769,246,0.5244140625
1539247289.02546,249,0.654296875
1539247296.236195,249,0.673828125
1539247300.544031,250,0.51953125
1539247356.164387,253,0.58984375
1539247455.871825,260,0.4404296875
1539247577.75035,268,0.52734375
1539247580.459126,268,0.548828125
1539247640.047082,272,0.7080078125
1539247640.345814,272,0.5322265625
1539247648.255124,273,0.728515625
1539247682.42258,275,0.7080078125
1539247711.755038,277,0.798828125
1539247716.971993,278,0.5556640625
1539247743.932002,279,0.697265625
1539247749.438444,280,0.6982421875
1539247805.428462,284,0.5478515625
1539247875.990752,288,0.6337890625
1539247913.227341,291,0.5947265625
1539247935.586086,292,0.828125
1539247978.62108,295,0.6201171875
1539247981.635043,295,0.5712890625
1539248095.36248,303,0.501953125
1539248128.092064,305,0.5341796875
1539248179.760935,309,0.826171875
1539248258.09432,314,0.4814453125
1539248293.527566,316,0.697265625
1539248317.75358,318,0.3115234375
1539248368.440128,321,0.5712890625
1539248371.793324,322,0.8359375
1539248374.810221,322,0.5068359375
1539248388.438804,323,0.71484375
1539248417.81014,325,0.6484375
1539248462.313815,328,0.5634765625
1539248481.350556,329,0.541015625
1539248513.966746,331,0.8427734375
1539248515.169941,331,0.869140625
1539248546.62462,333,0.57421875
1539248571.761616,335,0.5537109375
1539248590.530439,336,0.724609375
1539248593.904276,337,0.859375
1539248597.819311,337,0.6171875
1539248619.651553,338,0.7080078125
1539248638.438166,340,0.8740234375
1539248639.34734,340,0.8525390625
1539248701.011381,344,0.5224609375
1539248703.123525,344,0.373046875
1539248747.331164,347,0.509765625
1539248756.136525,348,0.583984375
1539248813.840045,351,0.845703125
1539248830.432529,352,0.7236328125
1539248902.607716,357,0.5927734375
1539248944.304538,360,0.6416015625
1539249062.533423,367,0.5947265625
1539249095.509045,369,0.6689453125
1539249152.279567,373,0.7431640625
1539249174.439444,374,0.8291015625
1539249381.047429,387,0.71875
1539249390.54127,388,0.8251953125
1539249423.666605,390,0.86328125
1539249425.60745,390,0.6962890625
1539249428.19756,390,0.5693359375
1539249456.626197,392,0.669921875
1539249470.992535,393,0.8408203125
1539249502.93076,395,0.8388671875
1539249586.972488,400,0.591796875
1539249607.722955,401,0.4892578125
1539249695.386882,407,0.6875
1539249795.039677,413,0.67578125
1539250046.20791,428,0.7138671875
1539250077.407474,430,0.513671875
1539250105.804467,432,0.626953125
1539250126.181914,433,0.466796875
1539250126.891272,433,0.609375
1539250214.758376,438,0.705078125
1539250233.264274,439,0.6298828125
1539250250.758608,440,0.87890625
1539250272.242671,441,0.6787109375
1539250277.211534,442,0.7822265625
1539250323.155672,445,0.689453125
1539250431.351377,451,0.693359375
1539250527.135096,457,0.849609375
1539250556.075303,459,0.7021484375
1539250596.341475,461,0.76953125
1539250677.626325,466,0.8935546875
1539250690.410302,467,0.525390625
1539250719.312579,469,0.705078125
1539250781.143838,473,0.88671875
1539250910.843486,481,0.751953125
1539251061.119658,490,0.560546875
1539251176.154616,497,0.7490234375
1539251182.065692,498,0.7509765625
1539251185.320689,498,0.4482421875
1539251227.092193,500,0.640625
1539251231.425177,501,0.9228515625
1539251283.372339,504,0.8603515625
1539251296.456067,505,0.7919921875
1539251309.510157,506,0.71484375
1539251370.007849,509,0.8369140625
1539251413.108014,512,0.7236328125
1539251589.291971,523,0.5458984375
1539251631.173903,526,0.75
1539251737.725027,532,0.9375
1539251768.069498,534,0.759765625
1539251774.239,534,0.6650390625
1539251814.839604,537,0.572265625
1539251843.276777,539,0.7529296875
1539251940.25625,545,0.7421875
1539251953.963304,546,0.87109375
1539251958.189917,546,0.515625
1539252047.067466,551,0.7548828125
1539252093.526369,554,0.912109375
1539252133.97806,557,0.8466796875
1539252294.002227,567,0.794921875
1539252369.143796,571,0.908203125
1539252492.620194,579,0.916015625
1539252608.701713,585,0.67578125
1539252651.398743,587,0.7900390625
1539252833.733317,598,0.810546875
1539252875.654843,600,0.9150390625
1539252884.693931,601,0.5400390625
1539252921.72741,603,0.5244140625
1539253093.706599,614,0.75
1539253122.840792,616,0.673828125
1539253346.92822,629,0.923828125
1539253430.219056,634,0.6865234375
1539253520.591656,640,0.6025390625
1539253569.907376,643,0.6943359375
1539253668.619571,649,0.9541015625
1539253725.801328,653,0.83203125
1539253754.563775,654,0.8447265625
1539253780.70578,656,0.7666015625
1539253888.792668,663,0.8369140625
1539253927.178706,665,0.5146484375
1539253942.21876,666,0.65625
1539253945.472711,666,0.8681640625
1539254005.829962,670,0.6123046875
1539254030.613559,672,0.767578125
1539254042.345813,672,0.892578125
1539254055.3818,673,0.880859375
1539254104.083056,676,0.4375
1539254107.007333,676,0.90234375
1539254165.884662,680,0.6279296875
1539254250.804844,685,0.9619140625
1539254356.110628,692,0.8154296875
1539254374.393783,693,0.80078125
1539254380.565513,693,0.9345703125
1539254411.695855,695,0.8056640625
1539254419.555449,696,0.8818359375
1539254542.130831,703,0.953125
1539254620.366505,708,0.646484375
1539254645.183254,710,0.9013671875
1539254651.350516,710,0.8046875
1539254775.843147,718,0.8916015625
1539254790.925525,719,0.849609375
1539254913.385892,726,0.9443359375
1539255035.2145,734,0.73828125
1539255055.354389,735,0.7529296875
1539255065.572494,736,0.923828125
1539255079.913849,737,0.779296875
1539255133.604826,740,0.9375
1539255140.433749,740,0.859375
1539255182.851759,743,0.82421875
1539255246.378655,747,0.912109375
1539255344.978577,753,0.888671875
1539255385.927951,756,0.900390625
1539255464.107025,760,0.8115234375
1539255495.915063,762,0.8095703125
1539255504.022827,763,0.615234375
1539255563.460899,767,0.8974609375
1539255634.206494,771,0.681640625
1539255694.811526,775,0.9072265625
1539255794.926585,781,0.8564453125
1539255810.602396,782,0.7890625
1539255841.290393,784,0.8740234375
1539255847.3043,784,0.958984375
1539255862.788159,785,0.6337890625
1539255867.648653,785,0.8232421875
1539255885.680284,787,0.8291015625
1539255941.058252,790,0.9248046875
1539255961.925004,791,0.9443359375
1539255971.1142,792,0.78125
1539255975.98152,792,0.517578125
1539256069.739907,798,0.7939453125
1539256149.826855,803,0.7841796875
1539256152.091201,803,0.833984375
1539256221.929088,807,0.8427734375
1539256224.910247,808,0.796875
1539256236.602778,808,0.9443359375
1539256290.468992,812,0.935546875
1539256361.853145,816,0.6728515625
1539256379.154845,817,0.71875
1539256419.345981,820,0.826171875
1539256429.106963,820,0.8916015625
1539256456.194661,822,0.638671875
1539256516.256044,826,0.9140625
1539256530.839602,827,0.900390625
1539256732.238723,839,0.7236328125
1539256753.007268,840,0.810546875
1539256836.650009,846,0.8994140625
1539256837.309969,846,0.9189453125
1539256854.948198,847,0.869140625
1539256923.463404,851,0.8330078125
1539257009.289003,856,0.8330078125
1539257019.46153,857,0.84765625
1539257108.61075,863,0.8828125
1539257270.97997,873,0.912109375
1539257282.035423,873,0.8740234375
1539257299.318296,874,0.8369140625
1539257329.46931,876,0.921875
1539257336.801635,877,0.896484375
1539257361.214641,878,0.95703125
1539257390.901521,880,0.783203125
1539257450.253408,884,0.8642578125
1539257451.343562,884,0.796875
1539257484.767327,886,0.8505859375
1539257485.092004,886,0.8330078125
1539257588.034573,892,0.822265625
1539257640.182282,896,0.8251953125
1539257643.117211,896,0.8447265625
1539257755.646806,903,0.9072265625
1539257814.636303,906,0.8447265625
1539257826.311953,907,0.701171875
1539257881.842036,911,0.8203125
1539257883.471141,911,0.93359375
1539257898.484612,912,0.974609375
1539257992.303936,917,0.76953125
1539258026.224004,920,0.7314453125
1539258067.626766,922,0.9697265625
1539258098.661274,924,0.8935546875
1539258257.251849,934,0.9404296875
1539258356.810649,940,0.884765625
1539258405.97398,943,0.810546875
1539258430.392957,945,0.9384765625
1539258470.456251,947,0.814453125
1539258514.683396,950,0.869140625
1539258597.832104,955,0.5205078125
1539258640.815557,958,0.8505859375
1539258657.983769,959,0.7177734375
1539258665.7551,959,0.923828125
1539258767.810459,966,0.87109375
1539258771.042348,966,0.64453125
1539258789.635018,967,0.5224609375
1539258808.083233,968,0.953125
1539258817.159159,969,0.8193359375
1539258821.351269,969,0.90234375
1539258879.628534,973,0.8701171875
1539258882.531378,973,0.9267578125
1539258885.427465,973,0.5615234375
1539258920.702552,975,0.9306640625
1539258944.152625,977,0.8671875
1539258958.913829,978,0.912109375
1539258964.510251,978,0.798828125
1539258998.751022,980,0.8447265625
1539259014.723459,981,0.86328125
1539259015.69469,981,0.921875
1539259090.760354,986,0.673828125
1539259094.96902,986,0.9013671875
1539259155.947508,990,0.82421875
1539259199.308454,993,0.947265625
1539259230.013495,995,0.9072265625
1539259317.673313,1000,0.9072265625
1539259408.805296,1006,0.9130859375
1539259426.287362,1007,0.8720703125
1539259461.816304,1009,0.8388671875
1539259480.33374,1010,0.54296875
1539259549.308955,1014,0.8662109375
1539259549.634897,1014,0.859375
1539259767.233909,1028,0.80859375
1539259808.18829,1031,0.810546875
1539259831.156295,1032,0.7421875
1539259837.9295,1032,0.8525390625
1539259891.782886,1036,0.86328125
1539260007.148807,1043,0.8759765625
1539260068.133309,1047,0.9013671875
1539260074.286648,1047,0.90625
1539260108.488234,1049,0.8837890625
1539260247.153044,1058,0.73828125
1539260534.564663,1076,0.845703125
1539260603.008365,1080,0.7548828125
1539260618.007622,1081,0.8984375
1539260625.476453,1081,0.9072265625
1539260632.390479,1082,0.9296875
1539260673.72258,1084,0.8271484375
1539260763.456963,1090,0.7470703125
1539260781.328215,1091,0.7412109375
1539260792.21325,1092,0.8671875
1539260827.004321,1094,0.9111328125
1539260833.381386,1095,0.8525390625
1539260856.986299,1096,0.8759765625
1539260887.258998,1098,0.7978515625
1539260908.1785,1100,0.8984375
1539260925.47118,1101,0.8779296875
1539260986.291044,1105,0.7978515625
1539261006.605334,1106,0.94140625
1539261034.16606,1108,0.880859375
1539261053.54395,1110,0.84375
1539261078.936287,1111,0.9658203125
1539261094.052185,1112,0.9052734375
1539261101.005574,1113,0.9365234375
1539261115.960095,1114,0.9052734375
1539261116.260409,1114,0.9189453125
1539261122.593567,1114,0.9658203125
1539261131.99803,1115,0.876953125
1539261147.440098,1116,0.8369140625
1539261253.834192,1123,0.7705078125
1539261289.225197,1125,0.8857421875
1539261306.535824,1127,0.8466796875
1539261323.815945,1128,0.912109375
1539261417.723551,1134,0.9091796875
1539261421.043935,1134,0.9697265625
1539261496.963033,1139,0.888671875
1539261509.977333,1140,0.9619140625
1539261518.752088,1141,0.85546875
1539261606.843484,1147,0.87890625
1539261636.823846,1149,0.9189453125
1539261700.078075,1153,0.845703125
1539261886.66334,1166,0.927734375
1539261901.489625,1167,0.931640625
1539262014.188582,1174,0.8984375
1539262064.170928,1178,0.91796875
1539262082.690299,1179,0.8671875
1539262159.081874,1184,0.6845703125
1539262180.886079,1185,0.87890625
1539262201.191515,1187,0.8818359375
1539262234.397889,1189,0.8779296875
1539262275.697544,1192,0.87890625
1539262291.691809,1193,0.876953125
1539262321.879442,1195,0.8408203125
1539262323.683899,1195,0.8310546875
1539262326.999244,1195,0.9111328125
1539262385.367554,1199,0.845703125
1539262403.783653,1200,0.875
1539262444.309003,1203,0.9755859375
1539262496.097591,1207,0.916015625
1539262537.531543,1209,0.7880859375
1539262653.52793,1217,0.96484375
1539262693.528127,1220,0.9599609375
1539262698.648485,1220,0.859375
1539262730.124359,1222,0.87890625
1539262883.264328,1233,0.962890625
1539262913.162463,1235,0.892578125
1539262977.461214,1239,0.9150390625
1539263074.617725,1246,0.845703125
1539263090.699478,1247,0.9052734375
1539263107.36004,1248,0.8916015625
1539263157.342959,1251,0.734375
1539263273.201892,1259,0.8740234375
1539263276.809641,1259,0.87890625
1539263279.236233,1259,0.857421875
1539263314.915477,1262,0.94140625
1539263339.403227,1263,0.8876953125
1539263382.010416,1266,0.9208984375
1539263430.449728,1270,0.8505859375
1539263463.959015,1272,0.91015625
1539263511.144214,1275,0.80078125
1539263554.409262,1278,0.91796875
1539263615.820468,1282,0.947265625
1539263627.02354,1283,0.92578125
1539263644.578681,1284,0.8134765625
1539263687.859488,1287,0.890625
1539263717.825653,1289,0.8759765625
1539263733.303976,1290,0.8720703125
1539263772.981722,1293,0.927734375
1539263798.925605,1294,0.91796875
1539263799.527871,1294,0.880859375
1539263805.012507,1295,0.904296875
1539263906.0213,1302,0.84375
1539263967.170784,1306,0.908203125
1539263984.669212,1307,0.8896484375
1539264002.545546,1308,0.939453125
1539264009.817311,1309,0.8564453125
1539264059.116895,1312,0.8056640625
1539264062.424917,1312,0.912109375
1539264099.945624,1315,0.9716796875
1539264105.989813,1315,0.8916015625
1539264200.58243,1321,0.8955078125
1539264214.823373,1322,0.923828125
1539264239.90627,1324,0.7880859375
1539264317.470495,1329,0.97265625
1539264339.563846,1331,0.9140625
1539264413.707773,1336,0.9091796875
1539264463.728736,1339,0.84375
1539264493.092508,1341,0.9208984375
1539264541.758003,1344,0.8017578125
1539264552.692894,1345,0.814453125
1539264713.070883,1356,0.8388671875
1539264723.953424,1357,0.984375
1539264805.421951,1362,0.87109375
1539264972.099165,1373,0.912109375
1539264982.097811,1374,0.9453125
1539264998.696642,1375,0.8466796875
1539265012.587593,1376,0.8369140625
1539265024.423913,1377,0.9306640625
1539265115.042755,1383,0.869140625
1539265121.886681,1383,0.830078125
1539265132.767872,1384,0.8427734375
1539265181.056909,1387,0.8544921875
1539265190.123554,1388,0.9609375
1539265221.215282,1390,0.9462890625
1539265270.135825,1393,0.9580078125
1539265281.012211,1394,0.896484375
1539265340.304227,1398,0.9052734375
1539265378.743798,1401,0.97265625
1539265389.614544,1401,0.876953125
1539265433.160931,1404,0.962890625
1539265466.107084,1407,0.869140625
1539265482.136092,1408,0.904296875
1539265533.542761,1411,0.5888671875
1539265654.325192,1419,0.9267578125
1539265677.669936,1421,0.9345703125
1539265695.241401,1422,0.8271484375
1539265706.701846,1423,0.9072265625
1539265839.87135,1432,0.927734375
1539265909.476844,1436,0.8212890625
1539265930.934427,1438,0.8515625
1539265997.306519,1442,0.970703125
1539266000.685185,1443,0.892578125
1539266062.955306,1447,0.919921875
1539266068.672792,1447,0.548828125
1539266069.271394,1447,0.8486328125
1539266130.991264,1451,0.8193359375
1539266137.067769,1452,0.9375
1539266171.58242,1454,0.8291015625
1539266231.435269,1458,0.8515625
1539266243.206269,1459,0.8427734375
1539266352.948238,1466,0.921875
1539266367.478218,1467,0.98046875
1539266446.795228,1473,0.923828125
1539266501.521095,1476,0.89453125
1539266526.947861,1478,0.841796875
1539266540.285731,1479,0.9375
1539266550.909711,1480,0.984375
1539266606.198268,1483,0.9609375
1539266628.115193,1485,0.923828125
1539266662.843414,1487,0.62109375
1539266708.173826,1490,0.7890625
1539266753.483414,1493,0.9755859375
1539266775.323514,1495,0.9482421875
1539266874.223398,1501,0.892578125
1539266919.314627,1504,0.908203125
1539266938.998153,1506,0.951171875
1539267010.382403,1511,0.84375
1539267011.284712,1511,0.923828125
1539267064.668766,1514,0.9111328125
1539267154.463815,1520,0.9306640625
1539267159.931506,1521,0.9384765625
1539267170.467212,1521,0.9599609375
1539267185.87144,1522,0.8984375
1539267277.147639,1529,0.78515625
1539267335.224899,1532,0.7998046875
1539267344.594486,1533,0.8740234375
1539267344.895305,1533,0.9091796875
1539267375.384112,1535,0.970703125
1539267551.966975,1547,0.8798828125
1539267563.494126,1548,0.9169921875
1539267577.383393,1549,0.9560546875
1539267644.457539,1553,0.9716796875
1539267652.322023,1554,0.923828125
1539267672.577087,1555,0.978515625
1539267732.079199,1559,0.875
1539267746.016979,1560,0.76171875
1539267905.652527,1571,0.8681640625
1539267913.175572,1571,0.90234375
1539267926.204732,1572,0.9248046875
1539268005.682554,1578,0.9326171875
1539268014.738508,1578,0.9765625
1539268060.331303,1581,0.7802734375
1539268075.778021,1582,0.9228515625
1539268109.052905,1585,0.978515625
1539268205.412127,1591,0.6435546875
1539268213.311116,1592,0.908203125
1539268256.441853,1595,0.888671875
1539268273.979689,1596,0.8994140625
1539268286.711006,1597,0.98046875
1539268318.761226,1599,0.916015625
1539268319.364573,1599,0.8876953125
1539268386.392529,1603,0.9560546875
1539268396.366886,1604,0.9296875
1539268405.440487,1605,0.9345703125
1539268409.048626,1605,0.8447265625
1539268466.239202,1609,0.9462890625
1539268480.771236,1610,0.955078125
1539268495.257119,1611,0.826171875
1539268593.223517,1617,0.9677734375
1539268719.341779,1625,0.9560546875
1539268719.656831,1625,0.8984375
1539268722.554362,1626,0.890625
1539268933.040447,1639,0.9208984375
1539268957.294466,1641,0.93359375
1539268976.262109,1642,0.8837890625
1539269011.695069,1644,0.9033203125
1539269032.01353,1645,0.9033203125
1539269075.610149,1648,0.8046875
1539269084.84718,1649,0.9267578125
1539269242.595929,1659,0.8544921875
1539269294.467585,1662,0.7958984375
1539269326.335002,1664,0.787109375
1539269372.730172,1667,0.8974609375
1539269458.710515,1673,0.982421875
1539269464.402623,1673,0.9541015625
1539269668.106818,1686,0.8662109375
1539269765.448727,1692,0.98828125
1539269766.721296,1692,0.841796875
1539269767.678353,1692,0.8818359375
1539269771.211887,1693,0.9833984375
1539269824.943941,1696,0.8603515625
1539269861.170662,1698,0.9140625
1539269898.640016,1701,0.9375
1539269945.2816,1704,0.91015625
1539269960.314908,1705,0.9658203125
1539270037.681556,1710,0.939453125
1539270092.37023,1713,0.9833984375
1539270135.603381,1716,0.912109375
1539270183.392405,1719,0.9833984375
1539270195.808586,1720,0.96484375
1539270305.622369,1727,0.9296875
1539270377.118835,1731,0.9228515625
1539270437.958965,1735,0.9248046875
1539270455.435536,1736,0.9287109375
1539270513.948205,1740,0.7333984375
1539270526.401719,1741,0.921875
1539270573.113408,1744,0.8466796875
1539270652.595567,1749,0.958984375
1539270670.705635,1750,0.7412109375
1539270701.571787,1752,0.9833984375
1539270739.299798,1754,0.955078125
1539270746.662051,1755,0.921875
1539270750.143002,1755,0.84765625
1539270799.833622,1758,0.8994140625
1539270830.033906,1760,0.9775390625
1539270891.629753,1764,0.751953125
1539271042.986247,1773,0.9404296875
1539271086.019614,1776,0.919921875
1539271108.085587,1777,0.896484375
1539271159.127038,1780,0.9169921875
1539271215.807679,1784,0.890625
1539271246.118631,1786,0.892578125
1539271386.320772,1794,0.8330078125
1539271393.247259,1795,0.9208984375
1539271407.986912,1796,0.98046875
1539271432.616162,1797,0.919921875
1539271486.761254,1801,0.8818359375
1539271592.649885,1808,0.80859375
1539271625.108929,1810,0.9306640625
1539271641.156649,1811,0.900390625
1539271685.462803,1814,0.9482421875
1539271753.324962,1818,0.95703125
1539271772.78761,1820,0.974609375
1539271958.223742,1832,0.9072265625
1539271965.198914,1833,0.9326171875
1539272011.01203,1836,0.9619140625
1539272020.054665,1836,0.8701171875
1539272034.07129,1837,0.9326171875
1539272088.323604,1841,0.845703125
1539272089.670323,1841,0.982421875
1539272134.537846,1844,0.984375
1539272250.561327,1852,0.9560546875
1539272312.407914,1856,0.9443359375
1539272326.391318,1857,0.9033203125
1539272328.797842,1857,0.8876953125
1539272330.615396,1857,0.658203125
1539272342.796175,1858,0.982421875
1539272344.000669,1858,0.9453125
1539272370.040436,1860,0.9365234375
1539272392.71278,1861,0.9716796875
1539272397.631248,1862,0.939453125
1539272403.965615,1862,0.87890625
1539272483.04848,1867,0.9111328125
1539272483.645538,1867,0.91015625
1539272548.502392,1872,0.9580078125
1539272581.542492,1874,0.9521484375
1539272815.091324,1890,0.9501953125
1539272832.95026,1891,0.982421875
1539273142.084738,1912,0.927734375
1539273154.804965,1913,0.986328125
1539273159.316543,1913,0.92578125
1539273170.545598,1914,0.9833984375
1539273187.150232,1915,0.939453125
1539273250.498826,1919,0.8896484375
1539273257.542493,1920,0.87890625
1539273332.735028,1925,0.9296875
1539273341.79059,1925,0.9287109375
1539273383.059238,1928,0.87890625
1539273385.459966,1928,0.9775390625
1539273407.845164,1930,0.9306640625
1539273492.4095,1935,0.96875
1539273514.542228,1937,0.9501953125
1539273523.57958,1937,0.9189453125
1539273660.775474,1947,0.9453125
1539273669.520334,1947,0.9833984375
1539273752.990061,1953,0.88671875
1539273760.840021,1953,0.9736328125
1539273761.442363,1953,0.9228515625
1539273771.139479,1954,0.9619140625
1539273949.304918,1966,0.8818359375
1539274056.320545,1973,0.9130859375
1539274091.758925,1976,0.8251953125
1539274154.980984,1980,0.890625
1539274184.080152,1982,0.9375
1539274247.16389,1986,0.8916015625
1539274256.265935,1987,0.9287109375
1539274273.788575,1988,0.919921875
1539274278.009941,1988,0.8740234375
1539274278.611164,1988,0.763671875
1539274384.643677,1995,0.9814453125
1539274458.460513,2000,0.9375
1539274595.754855,2009,0.8935546875
1539274606.981797,2010,0.814453125
1539274662.690607,2014,0.9765625
1539274678.080608,2015,0.892578125
1539274695.332221,2016,0.9765625
1539274771.98573,2021,0.9267578125
1539274790.861134,2023,0.904296875
1539274937.022089,2032,0.9208984375
1539274971.85891,2035,0.9541015625
1539274993.660331,2036,0.9443359375
1539275033.362447,2039,0.9033203125
1539275038.77237,2039,0.984375
1539275107.296547,2044,0.8515625
1539275115.409859,2044,0.9072265625
1539275196.978227,2050,0.9453125
1539275209.472164,2051,0.9375
1539275213.692653,2051,0.9521484375
1539275303.334597,2057,0.876953125
1539275357.532153,2061,0.9765625
1539275404.445423,2064,0.8857421875
1539275481.63059,2069,0.9287109375
1539275524.281357,2072,0.7451171875
1539275528.490225,2072,0.98828125
1539275603.007013,2077,0.9306640625
1539275606.960108,2078,0.9345703125
1539275612.379262,2078,0.9541015625
1539275622.959233,2079,0.9853515625
1539275627.781208,2079,0.986328125
1539275651.656426,2081,0.8603515625
1539275663.433819,2081,0.9697265625
1539275744.938322,2087,0.9130859375
1539275751.271722,2087,0.9375
1539275757.647284,2088,0.8662109375
1539275776.711267,2089,0.908203125
1539275810.334118,2091,0.986328125
1539275836.12672,2093,0.890625
1539275893.654509,2097,0.8701171875
1539275924.509089,2099,0.984375
1539275980.196996,2103,0.8505859375
1539276046.940655,2107,0.98046875
1539276080.837726,2109,0.876953125
1539276105.687689,2111,0.779296875
1539276147.786394,2114,0.9833984375
1539276348.429121,2127,0.91796875
1539276417.714796,2132,0.7587890625
1539276470.399306,2136,0.9384765625
1539276480.95546,2136,0.943359375
1539276504.880728,2138,0.8818359375
1539276564.182274,2142,0.8935546875
1539276632.620984,2147,0.935546875
1539276662.203064,2149,0.93359375
1539276733.563858,2153,0.9404296875
1539276735.970993,2154,0.841796875
1539276799.098738,2158,0.9453125
1539276846.043996,2161,0.9765625
1539276895.891149,2164,0.9833984375
1539276901.978849,2165,0.927734375
1539276905.882406,2165,0.9111328125
1539276907.691709,2165,0.96875
1539276941.81718,2167,0.9794921875
1539276951.811807,2168,0.9521484375
1539276963.674003,2169,0.9140625
1539277036.408786,2174,0.970703125
1539277186.73076,2184,0.9296875
1539277214.586996,2186,0.962890625
1539277299.259445,2191,0.91015625
1539277514.550864,2206,0.982421875
1539277517.256093,2206,0.66796875
1539277577.852926,2210,0.94140625
1539277643.631236,2215,0.9462890625
1539277673.33637,2217,0.9482421875
1539277694.492792,2218,0.8837890625
1539277697.211736,2218,0.98828125
1539277720.252992,2220,0.9501953125
1539277799.807475,2225,0.9208984375
1539277975.642268,2237,0.94140625
1539278066.772983,2243,0.9169921875
1539278070.394419,2243,0.9287109375
1539278193.280469,2252,0.7822265625
1539278196.888571,2252,0.98046875
1539278206.282663,2253,0.9169921875
1539278224.447215,2254,0.95703125
1539278253.767008,2256,0.935546875
1539278299.4032,2259,0.876953125
1539278360.529644,2263,0.9033203125
1539278363.851007,2263,0.9443359375
1539278377.495268,2264,0.626953125
1539278453.747166,2269,0.9462890625
1539278476.776344,2271,0.9248046875
1539278506.422683,2273,0.9013671875
1539278518.206016,2274,0.9912109375
1539278563.608034,2277,0.9853515625
1539278599.596092,2279,0.7802734375
1539278625.050521,2281,0.9111328125
1539278625.954751,2281,0.900390625
1539278645.907218,2282,0.939453125
1539278653.825084,2283,0.927734375
1539278716.503383,2287,0.90625
1539278733.467193,2288,0.6865234375
1539278823.731947,2294,0.94921875
1539278874.920197,2298,0.9326171875
1539278885.773356,2298,0.9365234375
1539278891.253414,2299,0.93359375
1539278936.67175,2302,0.8916015625
1539278956.932831,2303,0.8486328125
1539278972.073869,2304,0.9345703125
1539279046.20303,2309,0.93359375
1539279142.819456,2316,0.9775390625
1539279160.663487,2317,0.94921875
1539279210.915865,2320,0.978515625
1539279259.033324,2324,0.8447265625
1539279326.734063,2328,0.685546875
1539279356.692104,2330,0.986328125
1539279363.706166,2331,0.9853515625
1539279389.364031,2332,0.974609375
1539279674.666673,2352,0.861328125
1539279877.720504,2365,0.9921875
1539279944.886353,2370,0.9296875
1539279996.347632,2373,0.9921875
1539280007.260179,2374,0.912109375
1539280101.266412,2380,0.8671875
1539280142.120229,2383,0.916015625
1539280217.416143,2388,0.931640625
1539280227.144377,2389,0.923828125
1539280243.745141,2390,0.9794921875
1539280293.511864,2393,0.98828125
1539280318.355934,2395,0.9140625
1539280366.424379,2398,0.931640625
1539280373.430203,2399,0.830078125
1539280410.031908,2401,0.92578125
1539280554.440222,2411,0.91796875
1539280563.54877,2412,0.9404296875
1539280583.505395,2413,0.892578125
1539280595.342028,2414,0.986328125
1539280655.850061,2418,0.9765625
1539280684.25908,2420,0.9501953125
1539280754.267757,2424,0.9453125
1539280805.384284,2428,0.939453125
1539280811.692396,2428,0.9365234375
1539280814.407594,2428,0.94140625
1539280871.175301,2432,0.9482421875
1539281021.341341,2442,0.958984375
1539281104.531336,2448,0.9208984375
1539281140.791456,2450,0.9345703125
1539281165.924097,2452,0.69140625
1539281341.922277,2464,0.8916015625
1539281356.128474,2465,0.7548828125
1539281371.243199,2466,0.91015625
1539281383.058391,2467,0.947265625
1539281483.688225,2474,0.9052734375
1539281498.792676,2475,0.9453125
1539281622.488976,2483,0.986328125
1539281637.289557,2484,0.9921875
1539281664.234123,2486,0.939453125
1539281686.311712,2487,0.9853515625
1539281714.754188,2489,0.9267578125
1539281824.041613,2497,0.923828125
1539281844.586391,2498,0.9345703125
1539281892.902636,2501,0.828125
1539281914.078945,2503,0.9921875
1539281980.149275,2507,0.916015625
1539282052.089511,2512,0.9873046875
1539282060.92256,2513,0.9228515625
1539282232.46164,2524,0.7060546875
1539282277.582856,2527,0.9375
1539282337.264755,2531,0.9873046875
1539282343.625911,2532,0.9072265625
1539282362.004774,2533,0.8955078125
1539282382.802228,2534,0.9384765625
1539282439.595828,2538,0.8818359375
1539282586.416838,2548,0.9501953125
1539282606.03355,2549,0.880859375
1539282650.465083,2552,0.9375
1539282675.875222,2553,0.990234375
1539282721.008084,2556,0.921875
1539282764.290947,2559,0.9931640625
1539282846.734543,2564,0.9921875
1539282878.746725,2566,0.9912109375
1539282932.072192,2569,0.8955078125
1539282967.043339,2571,0.8583984375
1539282996.615642,2573,0.923828125
1539283057.844849,2577,0.9677734375
1539283104.877,2580,0.8623046875
1539283138.779347,2582,0.96484375
1539283142.327741,2582,0.91796875
1539283151.334187,2583,0.8310546875
1539283198.596536,2586,0.943359375
1539283236.418529,2588,0.9404296875
1539283278.648427,2591,0.888671875
1539283349.829019,2596,0.9658203125
1539283395.979048,2599,0.974609375
1539283439.336677,2602,0.923828125
1539283445.382455,2602,0.9423828125
1539283569.684605,2611,0.9091796875
1539283575.732434,2611,0.9228515625
1539283582.089907,2611,0.94140625
1539283587.558351,2612,0.943359375
1539283638.764745,2615,0.9423828125
1539283755.631478,2623,0.9287109375
1539283812.687696,2627,0.9296875
1539283816.608008,2627,0.8310546875
1539283872.040793,2631,0.943359375
1539284001.107974,2640,0.87890625
1539284008.946714,2640,0.912109375
1539284027.985276,2641,0.953125
1539284081.366198,2645,0.771484375
1539284120.405967,2648,0.9453125
1539284121.325113,2648,0.9521484375
1539284141.301981,2649,0.89453125
1539284156.107598,2650,0.9140625
1539284171.56439,2651,0.97265625
1539284245.607087,2656,0.9609375
1539284289.246679,2659,0.796875
1539284336.263167,2662,0.72265625
1539284363.777757,2664,0.939453125
1539284366.192942,2664,0.9833984375
1539284387.693846,2666,0.9423828125
1539284455.264539,2670,0.9951171875
1539284636.580694,2682,0.982421875
1539284679.954638,2685,0.939453125
1539284705.467945,2687,0.9892578125
1539284775.860067,2692,0.9873046875
1539284777.96536,2692,0.8974609375
1539284792.559766,2693,0.9697265625
1539284837.499386,2696,0.9228515625
1539284871.759386,2698,0.70703125
1539284985.649415,2706,0.97265625
1539284992.283881,2706,0.99609375
1539285004.38946,2707,0.904296875
1539285020.752291,2708,0.935546875
1539285165.107976,2718,0.9111328125
1539285179.934792,2719,0.9052734375
1539285182.052519,2719,0.962890625
1539285187.519124,2719,0.947265625
1539285195.712959,2720,0.9853515625
1539285222.154762,2722,0.9814453125
1539285239.393598,2723,0.9189453125
1539285386.183059,2733,0.9814453125
1539285399.805244,2734,0.955078125
1539285403.123592,2734,0.9013671875
1539285411.579907,2734,0.935546875
1539285418.279214,2735,0.8876953125
1539285429.476274,2736,0.9453125
1539285430.980713,2736,0.94921875
1539285469.033147,2738,0.9912109375
1539285488.160417,2740,0.9462890625
1539285540.581367,2743,0.8935546875
1539285601.291423,2747,0.9970703125
1539285642.312662,2750,0.970703125
1539285682.976511,2753,0.947265625
1539285736.57864,2756,0.9912109375
1539285737.7762,2756,0.849609375
1539285779.289483,2759,0.69140625
1539285802.893176,2761,0.970703125
1539285821.664165,2762,0.9365234375
1539285824.087049,2762,0.9931640625
1539285860.587021,2765,0.9462890625
1539285897.606229,2767,0.927734375
1539285900.934247,2767,0.974609375
1539286039.497417,2777,0.9501953125
1539286104.84244,2781,0.9755859375
1539286119.997066,2782,0.888671875
1539286176.354911,2786,0.892578125
1539286279.803531,2793,0.9365234375
1539286432.36565,2803,0.9228515625
1539286444.825061,2804,0.9521484375
1539286462.982026,2805,0.994140625
1539286552.834589,2811,0.853515625
1539286563.747163,2812,0.95703125
1539286573.530534,2813,0.919921875
1539286632.781362,2817,0.8447265625
1539286722.81406,2823,0.9931640625
1539286761.595991,2825,0.939453125
1539286769.512743,2826,0.947265625
1539286774.639074,2826,0.7919921875
1539286876.981911,2833,0.9384765625
1539286907.642785,2835,0.9755859375
1539286984.513423,2840,0.9482421875
1539287000.0156,2841,0.9892578125
1539287043.734417,2844,0.8525390625
1539287075.564477,2846,0.837890625
1539287142.944621,2851,0.8984375
1539287268.687433,2859,0.869140625
1539287295.10949,2861,0.76953125
1539287325.396742,2863,0.994140625
1539287355.05014,2865,0.9921875
1539287438.416272,2871,0.9248046875
1539287468.446986,2873,0.9462890625
1539287500.875802,2875,0.763671875
1539287518.754659,2876,0.9267578125
1539287543.577782,2878,0.9306640625
1539287545.674993,2878,0.943359375
1539287623.48678,2883,0.9384765625
1539287722.463175,2890,0.966796875
1539287725.489407,2890,0.7958984375
1539287748.543933,2892,0.95703125
1539287798.529885,2895,0.96875
1539287810.110397,2896,0.96484375
1539287818.544036,2896,0.970703125
1539287841.33683,2898,0.9658203125
1539287918.772758,2903,0.7705078125
1539287933.903364,2904,0.689453125
1539287964.821081,2906,0.947265625
1539287993.340115,2908,0.693359375
1539288050.049544,2912,0.986328125
1539288064.65413,2913,0.9482421875
1539288069.809844,2913,0.955078125
1539288071.92524,2913,0.955078125


==> results/accuracy_in_cm.csv <==
Wall time,Step,Value
1539243595.769908,0,62.0
1539243606.724789,1,40.0
1539243607.626772,1,90.0
1539243643.582819,3,53.0
1539243658.393636,4,54.0
1539243719.762496,8,34.0
1539243782.119347,13,66.0
1539243886.279265,20,47.0
1539243920.157202,22,58.0
1539243947.402438,24,42.0
1539243986.081055,26,32.0
1539244009.41158,28,38.0
1539244161.53351,38,33.0
1539244174.847545,39,21.0
1539244175.752208,39,30.0
1539244209.016059,41,24.0
1539244255.717336,45,37.0
1539244282.945248,46,41.0
1539244349.902502,51,30.0
1539244442.498669,57,55.0
1539244489.977682,60,24.0
1539244531.749427,63,29.0
1539244535.063272,63,41.0
1539244633.172763,70,52.0
1539244666.4309,72,40.0
1539244680.982275,73,21.0
1539244681.283338,73,39.0
1539244780.761815,80,30.0
1539244821.894294,83,20.0
1539244822.191376,83,18.0
1539244824.594098,83,27.0
1539244829.420556,83,22.0
1539244855.735001,85,44.0
1539244905.400017,88,13.0
1539244912.971361,89,22.0
1539244942.632276,91,21.0
1539244987.142752,94,21.0
1539244997.458834,95,30.0
1539245117.718214,103,23.0
1539245253.663171,112,25.0
1539245386.523532,121,28.0
1539245433.543253,124,61.0
1539245491.916873,128,23.0
1539245633.576944,137,16.0
1539245676.00731,140,18.0
1539245740.824095,145,20.0
1539245855.999952,152,31.0
1539245900.149493,155,18.0
1539245920.445879,157,17.0
1539245957.645186,159,33.0
1539245972.749655,160,37.0
1539246013.538886,163,35.0
1539246135.236479,171,30.0
1539246168.219753,173,27.0
1539246299.677536,182,36.0
1539246345.641337,185,16.0
1539246356.523351,186,14.0
1539246358.647413,186,13.0
1539246387.685071,188,28.0
1539246528.447367,198,27.0
1539246611.756628,203,16.0
1539246684.14006,208,27.0
1539246685.341033,208,35.0
1539246729.842145,211,38.0
1539246736.838641,212,16.0
1539246766.824198,214,15.0
1539246771.05777,214,19.0
1539246832.804102,218,25.0
1539246833.705411,218,37.0
1539246871.573846,221,22.0
1539246910.561028,223,28.0
1539246957.83767,226,13.0
1539246995.71614,229,38.0
1539246999.611333,229,23.0
1539247012.65363,230,37.0
1539247072.908343,234,17.0
1539247083.532491,235,15.0
1539247112.920184,237,20.0
1539247154.399577,240,9.0
1539247164.363913,240,14.0
1539247169.545002,241,6.0
1539247195.236467,242,13.0
1539247212.504,244,14.0
1539247218.218499,244,35.0
1539247223.341262,244,7.0
1539247241.537769,246,17.0
1539247289.02546,249,11.0
1539247296.236195,249,20.0
1539247300.544031,250,19.0
1539247356.164387,253,25.0
1539247455.871825,260,25.0
1539247577.75035,268,17.0
1539247580.459126,268,13.0
1539247640.047082,272,10.0
1539247640.345814,272,29.0
1539247648.255124,273,12.0
1539247682.42258,275,19.0
1539247711.755038,277,14.0
1539247716.971993,278,14.0
1539247743.932002,279,11.0
1539247749.438444,280,10.0
1539247805.428462,284,17.0
1539247875.990752,288,24.0
1539247913.227341,291,14.0
1539247935.586086,292,7.0
1539247978.62108,295,14.0
1539247981.635043,295,30.0
1539248095.36248,303,20.0
1539248128.092064,305,16.0
1539248179.760935,309,7.0
1539248258.09432,314,25.0
1539248293.527566,316,11.0
1539248317.75358,318,31.0
1539248368.440128,321,29.0
1539248371.793324,322,14.0
1539248374.810221,322,16.0
1539248388.438804,323,10.0
1539248417.81014,325,13.0
1539248462.313815,328,17.0
1539248481.350556,329,20.0
1539248513.966746,331,11.0
1539248515.169941,331,7.0
1539248546.62462,333,12.0
1539248571.761616,335,35.0
1539248590.530439,336,10.0
1539248593.904276,337,10.0
1539248597.819311,337,15.0
1539248619.651553,338,14.0
1539248638.438166,340,10.0
1539248639.34734,340,7.0
1539248701.011381,344,16.0
1539248703.123525,344,29.0
1539248747.331164,347,23.0
1539248756.136525,348,15.0
1539248813.840045,351,11.0
1539248830.432529,352,12.0
1539248902.607716,357,16.0
1539248944.304538,360,15.0
1539249062.533423,367,15.0
1539249095.509045,369,14.0
1539249152.279567,373,10.0
1539249174.439444,374,8.0
1539249381.047429,387,10.0
1539249390.54127,388,12.0
1539249423.666605,390,7.0
1539249425.60745,390,13.0
1539249428.19756,390,22.0
1539249456.626197,392,11.0
1539249470.992535,393,15.0
1539249502.93076,395,13.0
1539249586.972488,400,15.0
1539249607.722955,401,40.0
1539249695.386882,407,12.0
1539249795.039677,413,12.0
1539250046.20791,428,13.0
1539250077.407474,430,28.0
1539250105.804467,432,13.0
1539250126.181914,433,25.0
1539250126.891272,433,17.0
1539250214.758376,438,10.0
1539250233.264274,439,16.0
1539250250.758608,440,11.0
1539250272.242671,441,21.0
1539250277.211534,442,10.0
1539250323.155672,445,12.0
1539250431.351377,451,12.0
1539250527.135096,457,12.0
1539250556.075303,459,14.0
1539250596.341475,461,12.0
1539250677.626325,466,6.0
1539250690.410302,467,29.0
1539250719.312579,469,12.0
1539250781.143838,473,6.0
1539250910.843486,481,11.0
1539251061.119658,490,29.0
1539251176.154616,497,14.0
1539251182.065692,498,14.0
1539251185.320689,498,35.0
1539251227.092193,500,11.0
1539251231.425177,501,6.0
1539251283.372339,504,8.0
1539251296.456067,505,8.0
1539251309.510157,506,12.0
1539251370.007849,509,10.0
1539251413.108014,512,18.0
1539251589.291971,523,24.0
1539251631.173903,526,11.0
1539251737.725027,532,6.0
1539251768.069498,534,15.0
1539251774.239,534,11.0
1539251814.839604,537,20.0
1539251843.276777,539,9.0
1539251940.25625,545,10.0
1539251953.963304,546,11.0
1539251958.189917,546,31.0
1539252047.067466,551,9.0
1539252093.526369,554,8.0
1539252133.97806,557,9.0
1539252294.002227,567,12.0
1539252369.143796,571,6.0
1539252492.620194,579,6.0
1539252608.701713,585,14.0
1539252651.398743,587,9.0
1539252833.733317,598,9.0
1539252875.654843,600,6.0
1539252884.693931,601,28.0
1539252921.72741,603,37.0
1539253093.706599,614,10.0
1539253122.840792,616,13.0
1539253346.92822,629,6.0
1539253430.219056,634,10.0
1539253520.591656,640,21.0
1539253569.907376,643,13.0
1539253668.619571,649,6.0
1539253725.801328,653,12.0
1539253754.563775,654,8.0
1539253780.70578,656,12.0
1539253888.792668,663,9.0
1539253927.178706,665,41.0
1539253942.21876,666,14.0
1539253945.472711,666,12.0
1539254005.829962,670,21.0
1539254030.613559,672,9.0
1539254042.345813,672,12.0
1539254055.3818,673,12.0
1539254104.083056,676,41.0
1539254107.007333,676,6.0
1539254165.884662,680,20.0
1539254250.804844,685,6.0
1539254356.110628,692,13.0
1539254374.393783,693,10.0
1539254380.565513,693,5.0
1539254411.695855,695,10.0
1539254419.555449,696,6.0
1539254542.130831,703,6.0
1539254620.366505,708,24.0
1539254645.183254,710,12.0
1539254651.350516,710,11.0
1539254775.843147,718,8.0
1539254790.925525,719,10.0
1539254913.385892,726,7.0
1539255035.2145,734,13.0
1539255055.354389,735,11.0
1539255065.572494,736,6.0
1539255079.913849,737,11.0
1539255133.604826,740,7.0
1539255140.433749,740,8.0
1539255182.851759,743,11.0
1539255246.378655,747,7.0
1539255344.978577,753,12.0
1539255385.927951,756,10.0
1539255464.107025,760,15.0
1539255495.915063,762,8.0
1539255504.022827,763,25.0
1539255563.460899,767,10.0
1539255634.206494,771,17.0
1539255694.811526,775,7.0
1539255794.926585,781,8.0
1539255810.602396,782,11.0
1539255841.290393,784,8.0
1539255847.3043,784,5.0
1539255862.788159,785,23.0
1539255867.648653,785,13.0
1539255885.680284,787,8.0
1539255941.058252,790,7.0
1539255961.925004,791,6.0
1539255971.1142,792,11.0
1539255975.98152,792,38.0
1539256069.739907,798,10.0
1539256149.826855,803,11.0
1539256152.091201,803,9.0
1539256221.929088,807,8.0
1539256224.910247,808,10.0
1539256236.602778,808,5.0
1539256290.468992,812,5.0
1539256361.853145,816,23.0
1539256379.154845,817,12.0
1539256419.345981,820,11.0
1539256429.106963,820,12.0
1539256456.194661,822,20.0
1539256516.256044,826,6.0
1539256530.839602,827,10.0
1539256732.238723,839,13.0
1539256753.007268,840,8.0
1539256836.650009,846,10.0
1539256837.309969,846,11.0
1539256854.948198,847,8.0
1539256923.463404,851,10.0
1539257009.289003,856,8.0
1539257019.46153,857,10.0
1539257108.61075,863,11.0
1539257270.97997,873,11.0
1539257282.035423,873,6.0
1539257299.318296,874,14.0
1539257329.46931,876,10.0
1539257336.801635,877,7.0
1539257361.214641,878,6.0
1539257390.901521,880,10.0
1539257450.253408,884,7.0
1539257451.343562,884,10.0
1539257484.767327,886,8.0
1539257485.092004,886,9.0
1539257588.034573,892,8.0
1539257640.182282,896,9.0
1539257643.117211,896,8.0
1539257755.646806,903,8.0
1539257814.636303,906,13.0
1539257826.311953,907,23.0
1539257881.842036,911,9.0
1539257883.471141,911,5.0
1539257898.484612,912,5.0
1539257992.303936,917,8.0
1539258026.224004,920,12.0
1539258067.626766,922,5.0
1539258098.661274,924,9.0
1539258257.251849,934,6.0
1539258356.810649,940,13.0
1539258405.97398,943,8.0
1539258430.392957,945,5.0
1539258470.456251,947,8.0
1539258514.683396,950,8.0
1539258597.832104,955,37.0
1539258640.815557,958,12.0
1539258657.983769,959,19.0
1539258665.7551,959,7.0
1539258767.810459,966,7.0
1539258771.042348,966,20.0
1539258789.635018,967,36.0
1539258808.083233,968,6.0
1539258817.159159,969,10.0
1539258821.351269,969,11.0
1539258879.628534,973,7.0
1539258882.531378,973,7.0
1539258885.427465,973,35.0
1539258920.702552,975,7.0
1539258944.152625,977,12.0
1539258958.913829,978,7.0
1539258964.510251,978,10.0
1539258998.751022,980,9.0
1539259014.723459,981,8.0
1539259015.69469,981,11.0
1539259090.760354,986,19.0
1539259094.96902,986,9.0
1539259155.947508,990,8.0
1539259199.308454,993,5.0
1539259230.013495,995,10.0
1539259317.673313,1000,11.0
1539259408.805296,1006,8.0
1539259426.287362,1007,11.0
1539259461.816304,1009,8.0
1539259480.33374,1010,32.0
1539259549.308955,1014,7.0
1539259549.634897,1014,12.0
1539259767.233909,1028,9.0
1539259808.18829,1031,8.0
1539259831.156295,1032,16.0
1539259837.9295,1032,12.0
1539259891.782886,1036,7.0
1539260007.148807,1043,8.0
1539260068.133309,1047,6.0
1539260074.286648,1047,12.0
1539260108.488234,1049,9.0
1539260247.153044,1058,17.0
1539260534.564663,1076,8.0
1539260603.008365,1080,16.0
1539260618.007622,1081,7.0
1539260625.476453,1081,11.0
1539260632.390479,1082,5.0
1539260673.72258,1084,13.0
1539260763.456963,1090,16.0
1539260781.328215,1091,12.0
1539260792.21325,1092,8.0
1539260827.004321,1094,11.0
1539260833.381386,1095,6.0
1539260856.986299,1096,9.0
1539260887.258998,1098,7.0
1539260908.1785,1100,8.0
1539260925.47118,1101,8.0
1539260986.291044,1105,9.0
1539261006.605334,1106,6.0
1539261034.16606,1108,9.0
1539261053.54395,1110,8.0
1539261078.936287,1111,6.0
1539261094.052185,1112,12.0
1539261101.005574,1113,7.0
1539261115.960095,1114,6.0
1539261116.260409,1114,7.0
1539261122.593567,1114,5.0
1539261131.99803,1115,11.0
1539261147.440098,1116,9.0
1539261253.834192,1123,14.0
1539261289.225197,1125,8.0
1539261306.535824,1127,7.0
1539261323.815945,1128,6.0
1539261417.723551,1134,7.0
1539261421.043935,1134,6.0
1539261496.963033,1139,7.0
1539261509.977333,1140,6.0
1539261518.752088,1141,8.0
1539261606.843484,1147,11.0
1539261636.823846,1149,7.0
1539261700.078075,1153,9.0
1539261886.66334,1166,11.0
1539261901.489625,1167,10.0
1539262014.188582,1174,9.0
1539262064.170928,1178,9.0
1539262082.690299,1179,8.0
1539262159.081874,1184,19.0
1539262180.886079,1185,12.0
1539262201.191515,1187,10.0
1539262234.397889,1189,9.0
1539262275.697544,1192,7.0
1539262291.691809,1193,7.0
1539262321.879442,1195,9.0
1539262323.683899,1195,8.0
1539262326.999244,1195,8.0
1539262385.367554,1199,8.0
1539262403.783653,1200,11.0
1539262444.309003,1203,5.0
1539262496.097591,1207,11.0
1539262537.531543,1209,8.0
1539262653.52793,1217,6.0
1539262693.528127,1220,6.0
1539262698.648485,1220,12.0
1539262730.124359,1222,11.0
1539262883.264328,1233,5.0
1539262913.162463,1235,6.0
1539262977.461214,1239,7.0
1539263074.617725,1246,8.0
1539263090.699478,1247,7.0
1539263107.36004,1248,10.0
1539263157.342959,1251,21.0
1539263273.201892,1259,8.0
1539263276.809641,1259,7.0
1539263279.236233,1259,7.0
1539263314.915477,1262,7.0
1539263339.403227,1263,7.0
1539263382.010416,1266,10.0
1539263430.449728,1270,7.0
1539263463.959015,1272,8.0
1539263511.144214,1275,13.0
1539263554.409262,1278,6.0
1539263615.820468,1282,7.0
1539263627.02354,1283,7.0
1539263644.578681,1284,13.0
1539263687.859488,1287,7.0
1539263717.825653,1289,8.0
1539263733.303976,1290,9.0
1539263772.981722,1293,9.0
1539263798.925605,1294,7.0
1539263799.527871,1294,7.0
1539263805.012507,1295,6.0
1539263906.0213,1302,8.0
1539263967.170784,1306,7.0
1539263984.669212,1307,7.0
1539264002.545546,1308,7.0
1539264009.817311,1309,7.0
1539264059.116895,1312,13.0
1539264062.424917,1312,11.0
1539264099.945624,1315,5.0
1539264105.989813,1315,9.0
1539264200.58243,1321,11.0
1539264214.823373,1322,7.0
1539264239.90627,1324,11.0
1539264317.470495,1329,6.0
1539264339.563846,1331,7.0
1539264413.707773,1336,7.0
1539264463.728736,1339,9.0
1539264493.092508,1341,8.0
1539264541.758003,1344,7.0
1539264552.692894,1345,10.0
1539264713.070883,1356,10.0
1539264723.953424,1357,5.0
1539264805.421951,1362,8.0
1539264972.099165,1373,10.0
1539264982.097811,1374,6.0
1539264998.696642,1375,9.0
1539265012.587593,1376,8.0
1539265024.423913,1377,7.0
1539265115.042755,1383,7.0
1539265121.886681,1383,7.0
1539265132.767872,1384,9.0
1539265181.056909,1387,7.0
1539265190.123554,1388,6.0
1539265221.215282,1390,7.0
1539265270.135825,1393,6.0
1539265281.012211,1394,12.0
1539265340.304227,1398,11.0
1539265378.743798,1401,5.0
1539265389.614544,1401,13.0
1539265433.160931,1404,6.0
1539265466.107084,1407,8.0
1539265482.136092,1408,9.0
1539265533.542761,1411,31.0
1539265654.325192,1419,8.0
1539265677.669936,1421,7.0
1539265695.241401,1422,12.0
1539265706.701846,1423,7.0
1539265839.87135,1432,7.0
1539265909.476844,1436,8.0
1539265930.934427,1438,8.0
1539265997.306519,1442,5.0
1539266000.685185,1443,6.0
1539266062.955306,1447,7.0
1539266068.672792,1447,35.0
1539266069.271394,1447,8.0
1539266130.991264,1451,7.0
1539266137.067769,1452,7.0
1539266171.58242,1454,9.0
1539266231.435269,1458,9.0
1539266243.206269,1459,12.0
1539266352.948238,1466,11.0
1539266367.478218,1467,5.0
1539266446.795228,1473,9.0
1539266501.521095,1476,10.0
1539266526.947861,1478,8.0
1539266540.285731,1479,6.0
1539266550.909711,1480,5.0
1539266606.198268,1483,5.0
1539266628.115193,1485,8.0
1539266662.843414,1487,31.0
1539266708.173826,1490,12.0
1539266753.483414,1493,6.0
1539266775.323514,1495,6.0
1539266874.223398,1501,7.0
1539266919.314627,1504,7.0
1539266938.998153,1506,6.0
1539267010.382403,1511,7.0
1539267011.284712,1511,9.0
1539267064.668766,1514,8.0
1539267154.463815,1520,10.0
1539267159.931506,1521,9.0
1539267170.467212,1521,5.0
1539267185.87144,1522,6.0
1539267277.147639,1529,11.0
1539267335.224899,1532,8.0
1539267344.594486,1533,8.0
1539267344.895305,1533,11.0
1539267375.384112,1535,5.0
1539267551.966975,1547,7.0
1539267563.494126,1548,9.0
1539267577.383393,1549,5.0
1539267644.457539,1553,5.0
1539267652.322023,1554,8.0
1539267672.577087,1555,5.0
1539267732.079199,1559,7.0
1539267746.016979,1560,20.0
1539267905.652527,1571,8.0
1539267913.175572,1571,7.0
1539267926.204732,1572,9.0
1539268005.682554,1578,10.0
1539268014.738508,1578,5.0
1539268060.331303,1581,7.0
1539268075.778021,1582,7.0
1539268109.052905,1585,5.0
1539268205.412127,1591,29.0
1539268213.311116,1592,7.0
1539268256.441853,1595,7.0
1539268273.979689,1596,7.0
1539268286.711006,1597,5.0
1539268318.761226,1599,9.0
1539268319.364573,1599,8.0
1539268386.392529,1603,6.0
1539268396.366886,1604,7.0
1539268405.440487,1605,10.0
1539268409.048626,1605,9.0
1539268466.239202,1609,7.0
1539268480.771236,1610,6.0
1539268495.257119,1611,7.0
1539268593.223517,1617,5.0
1539268719.341779,1625,7.0
1539268719.656831,1625,6.0
1539268722.554362,1626,7.0
1539268933.040447,1639,11.0
1539268957.294466,1641,10.0
1539268976.262109,1642,7.0
1539269011.695069,1644,11.0
1539269032.01353,1645,7.0
1539269075.610149,1648,10.0
1539269084.84718,1649,9.0
1539269242.595929,1659,11.0
1539269294.467585,1662,11.0
1539269326.335002,1664,11.0
1539269372.730172,1667,7.0
1539269458.710515,1673,5.0
1539269464.402623,1673,6.0
1539269668.106818,1686,8.0
1539269765.448727,1692,5.0
1539269766.721296,1692,6.0
1539269767.678353,1692,7.0
1539269771.211887,1693,5.0
1539269824.943941,1696,8.0
1539269861.170662,1698,6.0
1539269898.640016,1701,6.0
1539269945.2816,1704,6.0
1539269960.314908,1705,5.0
1539270037.681556,1710,10.0
1539270092.37023,1713,5.0
1539270135.603381,1716,7.0
1539270183.392405,1719,5.0
1539270195.808586,1720,6.0
1539270305.622369,1727,7.0
1539270377.118835,1731,8.0
1539270437.958965,1735,11.0
1539270455.435536,1736,7.0
1539270513.948205,1740,18.0
1539270526.401719,1741,6.0
1539270573.113408,1744,7.0
1539270652.595567,1749,6.0
1539270670.705635,1750,18.0
1539270701.571787,1752,5.0
1539270739.299798,1754,7.0
1539270746.662051,1755,6.0
1539270750.143002,1755,9.0
1539270799.833622,1758,7.0
1539270830.033906,1760,5.0
1539270891.629753,1764,20.0
1539271042.986247,1773,9.0
1539271086.019614,1776,7.0
1539271108.085587,1777,9.0
1539271159.127038,1780,10.0
1539271215.807679,1784,7.0
1539271246.118631,1786,6.0
1539271386.320772,1794,7.0
1539271393.247259,1795,6.0
1539271407.986912,1796,5.0
1539271432.616162,1797,8.0
1539271486.761254,1801,7.0
1539271592.649885,1808,10.0
1539271625.108929,1810,7.0
1539271641.156649,1811,7.0
1539271685.462803,1814,6.0
1539271753.324962,1818,6.0
1539271772.78761,1820,5.0
1539271958.223742,1832,6.0
1539271965.198914,1833,10.0
1539272011.01203,1836,5.0
1539272020.054665,1836,6.0
1539272034.07129,1837,8.0
1539272088.323604,1841,11.0
1539272089.670323,1841,6.0
1539272134.537846,1844,6.0
1539272250.561327,1852,7.0
1539272312.407914,1856,6.0
1539272326.391318,1857,7.0
1539272328.797842,1857,7.0
1539272330.615396,1857,29.0
1539272342.796175,1858,6.0
1539272344.000669,1858,6.0
1539272370.040436,1860,8.0
1539272392.71278,1861,5.0
1539272397.631248,1862,10.0
1539272403.965615,1862,8.0
1539272483.04848,1867,6.0
1539272483.645538,1867,6.0
1539272548.502392,1872,6.0
1539272581.542492,1874,6.0
1539272815.091324,1890,7.0
1539272832.95026,1891,6.0
1539273142.084738,1912,6.0
1539273154.804965,1913,5.0
1539273159.316543,1913,6.0
1539273170.545598,1914,5.0
1539273187.150232,1915,6.0
1539273250.498826,1919,8.0
1539273257.542493,1920,6.0
1539273332.735028,1925,9.0
1539273341.79059,1925,7.0
1539273383.059238,1928,10.0
1539273385.459966,1928,5.0
1539273407.845164,1930,7.0
1539273492.4095,1935,5.0
1539273514.542228,1937,6.0
1539273523.57958,1937,10.0
1539273660.775474,1947,6.0
1539273669.520334,1947,5.0
1539273752.990061,1953,8.0
1539273760.840021,1953,5.0
1539273761.442363,1953,6.0
1539273771.139479,1954,6.0
1539273949.304918,1966,7.0
1539274056.320545,1973,6.0
1539274091.758925,1976,10.0
1539274154.980984,1980,8.0
1539274184.080152,1982,8.0
1539274247.16389,1986,10.0
1539274256.265935,1987,9.0
1539274273.788575,1988,9.0
1539274278.009941,1988,8.0
1539274278.611164,1988,19.0
1539274384.643677,1995,5.0
1539274458.460513,2000,7.0
1539274595.754855,2009,7.0
1539274606.981797,2010,10.0
1539274662.690607,2014,6.0
1539274678.080608,2015,9.0
1539274695.332221,2016,5.0
1539274771.98573,2021,9.0
1539274790.861134,2023,6.0
1539274937.022089,2032,6.0
1539274971.85891,2035,6.0
1539274993.660331,2036,7.0
1539275033.362447,2039,7.0
1539275038.77237,2039,5.0
1539275107.296547,2044,11.0
1539275115.409859,2044,10.0
1539275196.978227,2050,5.0
1539275209.472164,2051,7.0
1539275213.692653,2051,6.0
1539275303.334597,2057,8.0
1539275357.532153,2061,5.0
1539275404.445423,2064,7.0
1539275481.63059,2069,10.0
1539275524.281357,2072,17.0
1539275528.490225,2072,5.0
1539275603.007013,2077,10.0
1539275606.960108,2078,6.0
1539275612.379262,2078,5.0
1539275622.959233,2079,5.0
1539275627.781208,2079,5.0
1539275651.656426,2081,9.0
1539275663.433819,2081,5.0
1539275744.938322,2087,7.0
1539275751.271722,2087,10.0
1539275757.647284,2088,6.0
1539275776.711267,2089,9.0
1539275810.334118,2091,5.0
1539275836.12672,2093,9.0
1539275893.654509,2097,11.0
1539275924.509089,2099,5.0
1539275980.196996,2103,6.0
1539276046.940655,2107,5.0
1539276080.837726,2109,7.0
1539276105.687689,2111,19.0
1539276147.786394,2114,5.0
1539276348.429121,2127,6.0
1539276417.714796,2132,20.0
1539276470.399306,2136,7.0
1539276480.95546,2136,7.0
1539276504.880728,2138,9.0
1539276564.182274,2142,10.0
1539276632.620984,2147,9.0
1539276662.203064,2149,8.0
1539276733.563858,2153,8.0
1539276735.970993,2154,9.0
1539276799.098738,2158,8.0
1539276846.043996,2161,6.0
1539276895.891149,2164,5.0
1539276901.978849,2165,7.0
1539276905.882406,2165,7.0
1539276907.691709,2165,5.0
1539276941.81718,2167,5.0
1539276951.811807,2168,6.0
1539276963.674003,2169,7.0
1539277036.408786,2174,5.0
1539277186.73076,2184,6.0
1539277214.586996,2186,5.0
1539277299.259445,2191,6.0
1539277514.550864,2206,5.0
1539277517.256093,2206,30.0
1539277577.852926,2210,7.0
1539277643.631236,2215,9.0
1539277673.33637,2217,9.0
1539277694.492792,2218,8.0
1539277697.211736,2218,5.0
1539277720.252992,2220,6.0
1539277799.807475,2225,6.0
1539277975.642268,2237,6.0
1539278066.772983,2243,6.0
1539278070.394419,2243,9.0
1539278193.280469,2252,7.0
1539278196.888571,2252,6.0
1539278206.282663,2253,7.0
1539278224.447215,2254,6.0
1539278253.767008,2256,8.0
1539278299.4032,2259,9.0
1539278360.529644,2263,8.0
1539278363.851007,2263,7.0
1539278377.495268,2264,31.0
1539278453.747166,2269,9.0
1539278476.776344,2271,7.0
1539278506.422683,2273,7.0
1539278518.206016,2274,5.0
1539278563.608034,2277,5.0
1539278599.596092,2279,18.0
1539278625.050521,2281,7.0
1539278625.954751,2281,7.0
1539278645.907218,2282,8.0
1539278653.825084,2283,6.0
1539278716.503383,2287,9.0
1539278733.467193,2288,28.0
1539278823.731947,2294,7.0
1539278874.920197,2298,8.0
1539278885.773356,2298,6.0
1539278891.253414,2299,6.0
1539278936.67175,2302,8.0
1539278956.932831,2303,10.0
1539278972.073869,2304,7.0
1539279046.20303,2309,7.0
1539279142.819456,2316,5.0
1539279160.663487,2317,6.0
1539279210.915865,2320,5.0
1539279259.033324,2324,9.0
1539279326.734063,2328,28.0
1539279356.692104,2330,5.0
1539279363.706166,2331,5.0
1539279389.364031,2332,5.0
1539279674.666673,2352,9.0
1539279877.720504,2365,5.0
1539279944.886353,2370,8.0
1539279996.347632,2373,5.0
1539280007.260179,2374,9.0
1539280101.266412,2380,6.0
1539280142.120229,2383,11.0
1539280217.416143,2388,6.0
1539280227.144377,2389,7.0
1539280243.745141,2390,6.0
1539280293.511864,2393,5.0
1539280318.355934,2395,9.0
1539280366.424379,2398,8.0
1539280373.430203,2399,7.0
1539280410.031908,2401,6.0
1539280554.440222,2411,7.0
1539280563.54877,2412,6.0
1539280583.505395,2413,7.0
1539280595.342028,2414,5.0
1539280655.850061,2418,5.0
1539280684.25908,2420,9.0
1539280754.267757,2424,7.0
1539280805.384284,2428,8.0
1539280811.692396,2428,7.0
1539280814.407594,2428,6.0
1539280871.175301,2432,7.0
1539281021.341341,2442,6.0
1539281104.531336,2448,8.0
1539281140.791456,2450,6.0
1539281165.924097,2452,28.0
1539281341.922277,2464,7.0
1539281356.128474,2465,17.0
1539281371.243199,2466,9.0
1539281383.058391,2467,8.0
1539281483.688225,2474,7.0
1539281498.792676,2475,8.0
1539281622.488976,2483,5.0
1539281637.289557,2484,5.0
1539281664.234123,2486,6.0
1539281686.311712,2487,5.0
1539281714.754188,2489,6.0
1539281824.041613,2497,6.0
1539281844.586391,2498,7.0
1539281892.902636,2501,10.0
1539281914.078945,2503,5.0
1539281980.149275,2507,12.0
1539282052.089511,2512,5.0
1539282060.92256,2513,6.0
1539282232.46164,2524,28.0
1539282277.582856,2527,6.0
1539282337.264755,2531,5.0
1539282343.625911,2532,7.0
1539282362.004774,2533,7.0
1539282382.802228,2534,7.0
1539282439.595828,2538,8.0
1539282586.416838,2548,9.0
1539282606.03355,2549,10.0
1539282650.465083,2552,9.0
1539282675.875222,2553,5.0
1539282721.008084,2556,8.0
1539282764.290947,2559,5.0
1539282846.734543,2564,5.0
1539282878.746725,2566,5.0
1539282932.072192,2569,7.0
1539282967.043339,2571,9.0
1539282996.615642,2573,8.0
1539283057.844849,2577,6.0
1539283104.877,2580,6.0
1539283138.779347,2582,6.0
1539283142.327741,2582,6.0
1539283151.334187,2583,9.0
1539283198.596536,2586,7.0
1539283236.418529,2588,7.0
1539283278.648427,2591,7.0
1539283349.829019,2596,6.0
1539283395.979048,2599,5.0
1539283439.336677,2602,7.0
1539283445.382455,2602,7.0
1539283569.684605,2611,7.0
1539283575.732434,2611,8.0
1539283582.089907,2611,8.0
1539283587.558351,2612,8.0
1539283638.764745,2615,7.0
1539283755.631478,2623,11.0
1539283812.687696,2627,6.0
1539283816.608008,2627,10.0
1539283872.040793,2631,6.0
1539284001.107974,2640,9.0
1539284008.946714,2640,12.0
1539284027.985276,2641,6.0
1539284081.366198,2645,16.0
1539284120.405967,2648,8.0
1539284121.325113,2648,7.0
1539284141.301981,2649,7.0
1539284156.107598,2650,7.0
1539284171.56439,2651,5.0
1539284245.607087,2656,6.0
1539284289.246679,2659,16.0
1539284336.263167,2662,26.0
1539284363.777757,2664,7.0
1539284366.192942,2664,5.0
1539284387.693846,2666,8.0
1539284455.264539,2670,5.0
1539284636.580694,2682,5.0
1539284679.954638,2685,7.0
1539284705.467945,2687,5.0
1539284775.860067,2692,5.0
1539284777.96536,2692,8.0
1539284792.559766,2693,6.0
1539284837.499386,2696,7.0
1539284871.759386,2698,28.0
1539284985.649415,2706,6.0
1539284992.283881,2706,5.0
1539285004.38946,2707,7.0
1539285020.752291,2708,6.0
1539285165.107976,2718,6.0
1539285179.934792,2719,7.0
1539285182.052519,2719,6.0
1539285187.519124,2719,6.0
1539285195.712959,2720,6.0
1539285222.154762,2722,5.0
1539285239.393598,2723,6.0
1539285386.183059,2733,5.0
1539285399.805244,2734,8.0
1539285403.123592,2734,9.0
1539285411.579907,2734,6.0
1539285418.279214,2735,7.0
1539285429.476274,2736,9.0
1539285430.980713,2736,6.0
1539285469.033147,2738,5.0
1539285488.160417,2740,6.0
1539285540.581367,2743,7.0
1539285601.291423,2747,5.0
1539285642.312662,2750,5.0
1539285682.976511,2753,9.0
1539285736.57864,2756,5.0
1539285737.7762,2756,6.0
1539285779.289483,2759,29.0
1539285802.893176,2761,6.0
1539285821.664165,2762,8.0
1539285824.087049,2762,5.0
1539285860.587021,2765,8.0
1539285897.606229,2767,11.0
1539285900.934247,2767,5.0
1539286039.497417,2777,9.0
1539286104.84244,2781,6.0
1539286119.997066,2782,8.0
1539286176.354911,2786,9.0
1539286279.803531,2793,6.0
1539286432.36565,2803,12.0
1539286444.825061,2804,6.0
1539286462.982026,2805,5.0
1539286552.834589,2811,9.0
1539286563.747163,2812,6.0
1539286573.530534,2813,6.0
1539286632.781362,2817,10.0
1539286722.81406,2823,5.0
1539286761.595991,2825,7.0
1539286769.512743,2826,5.0
1539286774.639074,2826,18.0
1539286876.981911,2833,7.0
1539286907.642785,2835,5.0
1539286984.513423,2840,7.0
1539287000.0156,2841,5.0
1539287043.734417,2844,10.0
1539287075.564477,2846,6.0
1539287142.944621,2851,8.0
1539287268.687433,2859,6.0
1539287295.10949,2861,19.0
1539287325.396742,2863,5.0
1539287355.05014,2865,5.0
1539287438.416272,2871,6.0
1539287468.446986,2873,8.0
1539287500.875802,2875,17.0
1539287518.754659,2876,6.0
1539287543.577782,2878,6.0
1539287545.674993,2878,8.0
1539287623.48678,2883,7.0
1539287722.463175,2890,5.0
1539287725.489407,2890,18.0
1539287748.543933,2892,6.0
1539287798.529885,2895,5.0
1539287810.110397,2896,6.0
1539287818.544036,2896,6.0
1539287841.33683,2898,5.0
1539287918.772758,2903,19.0
1539287933.903364,2904,29.0
1539287964.821081,2906,6.0
1539287993.340115,2908,28.0
1539288050.049544,2912,6.0
1539288064.65413,2913,6.0
1539288069.809844,2913,8.0
1539288071.92524,2913,7.0


==> results/loss.csv <==
Wall time,Step,Value
1539243595.769908,0,3447.486328125
1539243606.724789,1,3376.40283203125
1539243607.626772,1,3520.6064453125
1539243643.582819,3,3337.483154296875
1539243658.393636,4,3304.885498046875
1539243719.762496,8,2985.63916015625
1539243782.119347,13,3352.42578125
1539243886.279265,20,3019.214111328125
1539243920.157202,22,3396.11767578125
1539243947.402438,24,3050.08935546875
1539243986.081055,26,2614.8662109375
1539244009.41158,28,2852.998046875
1539244161.53351,38,2529.50341796875
1539244174.847545,39,2351.604248046875
1539244175.752208,39,2578.82080078125
1539244209.016059,41,2390.317138671875
1539244255.717336,45,2703.783935546875
1539244282.945248,46,2675.69287109375
1539244349.902502,51,2587.2900390625
1539244442.498669,57,2472.91943359375
1539244489.977682,60,2052.9375
1539244531.749427,63,2492.627685546875
1539244535.063272,63,2471.8642578125
1539244633.172763,70,3120.1240234375
1539244666.4309,72,2200.51904296875
1539244680.982275,73,2028.893798828125
1539244681.283338,73,2166.12939453125
1539244780.761815,80,2510.76318359375
1539244821.894294,83,1748.823486328125
1539244822.191376,83,1756.093017578125
1539244824.594098,83,2228.72216796875
1539244829.420556,83,2004.93798828125
1539244855.735001,85,2981.3798828125
1539244905.400017,88,1612.926025390625
1539244912.971361,89,2107.880126953125
1539244942.632276,91,2064.39453125
1539244987.142752,94,2040.47119140625
1539244997.458834,95,2261.66357421875
1539245117.718214,103,1517.64111328125
1539245253.663171,112,2283.259765625
1539245386.523532,121,1997.7119140625
1539245433.543253,124,3141.578125
1539245491.916873,128,2147.48583984375
1539245633.576944,137,1440.3238525390625
1539245676.00731,140,1622.1053466796875
1539245740.824095,145,1781.7578125
1539245855.999952,152,1684.3446044921875
1539245900.149493,155,1251.440673828125
1539245920.445879,157,1207.38623046875
1539245957.645186,159,2220.054931640625
1539245972.749655,160,1785.6346435546875
1539246013.538886,163,2357.691650390625
1539246135.236479,171,2504.75927734375
1539246168.219753,173,1487.4622802734375
1539246299.677536,182,2285.603759765625
1539246345.641337,185,1456.549072265625
1539246356.523351,186,1341.619873046875
1539246358.647413,186,917.3605346679688
1539246387.685071,188,1961.4283447265625
1539246528.447367,198,1759.1011962890625
1539246611.756628,203,1432.49267578125
1539246684.14006,208,2221.50634765625
1539246685.341033,208,2371.975341796875
1539246729.842145,211,2436.232421875
1539246736.838641,212,1441.4013671875
1539246766.824198,214,952.43115234375
1539246771.05777,214,1553.1968994140625
1539246832.804102,218,1746.0263671875
1539246833.705411,218,2322.1953125
1539246871.573846,221,1411.88720703125
1539246910.561028,223,1455.47705078125
1539246957.83767,226,1290.32080078125
1539246995.71614,229,2555.86669921875
1539246999.611333,229,1259.66455078125
1539247012.65363,230,1636.193603515625
1539247072.908343,234,1300.1119384765625
1539247083.532491,235,1446.189453125
1539247112.920184,237,1511.5072021484375
1539247154.399577,240,620.6605834960938
1539247164.363913,240,1091.5899658203125
1539247169.545002,241,478.9589538574219
1539247195.236467,242,1261.868896484375
1539247212.504,244,809.4765014648438
1539247218.218499,244,2438.306396484375
1539247223.341262,244,514.9637451171875
1539247241.537769,246,1215.611083984375
1539247289.02546,249,1028.2333984375
1539247296.236195,249,1129.6202392578125
1539247300.544031,250,1349.6199951171875
1539247356.164387,253,1288.58154296875
1539247455.871825,260,1810.857177734375
1539247577.75035,268,1245.0477294921875
1539247580.459126,268,1096.6068115234375
1539247640.047082,272,940.0004272460938
1539247640.345814,272,1597.717529296875
1539247648.255124,273,980.2243041992188
1539247682.42258,275,995.7806396484375
1539247711.755038,277,731.7880249023438
1539247716.971993,278,1261.4388427734375
1539247743.932002,279,926.9318237304688
1539247749.438444,280,875.9964599609375
1539247805.428462,284,1253.232666015625
1539247875.990752,288,1208.282958984375
1539247913.227341,291,1301.884765625
1539247935.586086,292,486.62506103515625
1539247978.62108,295,1142.925537109375
1539247981.635043,295,1501.56201171875
1539248095.36248,303,1573.7637939453125
1539248128.092064,305,1111.897705078125
1539248179.760935,309,460.5704345703125
1539248258.09432,314,1691.343505859375
1539248293.527566,316,863.7110595703125
1539248317.75358,318,2235.2958984375
1539248368.440128,321,1493.6575927734375
1539248371.793324,322,620.290283203125
1539248374.810221,322,1499.362060546875
1539248388.438804,323,802.6835327148438
1539248417.81014,325,875.085205078125
1539248462.313815,328,1077.58837890625
1539248481.350556,329,1486.032470703125
1539248513.966746,331,531.923828125
1539248515.169941,331,355.7090148925781
1539248546.62462,333,1177.3875732421875
1539248571.761616,335,1382.940185546875
1539248590.530439,336,798.8695068359375
1539248593.904276,337,534.1942138671875
1539248597.819311,337,1231.6728515625
1539248619.651553,338,883.9266357421875
1539248638.438166,340,504.2054443359375
1539248639.34734,340,381.98248291015625
1539248701.011381,344,1450.24462890625
1539248703.123525,344,2062.068359375
1539248747.331164,347,1548.80078125
1539248756.136525,348,1011.5342407226562
1539248813.840045,351,566.5581665039062
1539248830.432529,352,794.0927124023438
1539248902.607716,357,1023.3895874023438
1539248944.304538,360,1147.1259765625
1539249062.533423,367,982.0115356445312
1539249095.509045,369,1010.2298583984375
1539249152.279567,373,739.57373046875
1539249174.439444,374,533.3683471679688
1539249381.047429,387,870.9234619140625
1539249390.54127,388,557.1905517578125
1539249423.666605,390,330.9675598144531
1539249425.60745,390,968.8067016601562
1539249428.19756,390,1423.1387939453125
1539249456.626197,392,778.495849609375
1539249470.992535,393,567.7044067382812
1539249502.93076,395,536.3820190429688
1539249586.972488,400,1215.565673828125
1539249607.722955,401,1536.802001953125
1539249695.386882,407,881.4757080078125
1539249795.039677,413,788.2554931640625
1539250046.20791,428,862.4136352539062
1539250077.407474,430,1607.930908203125
1539250105.804467,432,1091.077392578125
1539250126.181914,433,1718.6092529296875
1539250126.891272,433,1228.1934814453125
1539250214.758376,438,821.9598388671875
1539250233.264274,439,1242.7900390625
1539250250.758608,440,447.47857666015625
1539250272.242671,441,1140.915771484375
1539250277.211534,442,624.7239990234375
1539250323.155672,445,930.9563598632812
1539250431.351377,451,896.7554931640625
1539250527.135096,457,481.4022216796875
1539250556.075303,459,905.1817626953125
1539250596.341475,461,708.58740234375
1539250677.626325,466,273.1979064941406
1539250690.410302,467,1496.58837890625
1539250719.312579,469,809.438720703125
1539250781.143838,473,306.76165771484375
1539250910.843486,481,747.574462890625
1539251061.119658,490,1462.7315673828125
1539251176.154616,497,765.5652465820312
1539251182.065692,498,797.552978515625
1539251185.320689,498,1731.2801513671875
1539251227.092193,500,1034.404052734375
1539251231.425177,501,241.59475708007812
1539251283.372339,504,497.2171936035156
1539251296.456067,505,609.837158203125
1539251309.510157,506,784.9938354492188
1539251370.007849,509,500.66925048828125
1539251413.108014,512,917.7432861328125
1539251589.291971,523,1463.5430908203125
1539251631.173903,526,748.860595703125
1539251737.725027,532,202.7108612060547
1539251768.069498,534,739.7564697265625
1539251774.239,534,942.0968017578125
1539251814.839604,537,1320.24365234375
1539251843.276777,539,564.0599365234375
1539251940.25625,545,602.6397705078125
1539251953.963304,546,393.2705078125
1539251958.189917,546,1591.740966796875
1539252047.067466,551,525.70654296875
1539252093.526369,554,292.04852294921875
1539252133.97806,557,455.062744140625
1539252294.002227,567,616.6153564453125
1539252369.143796,571,218.42881774902344
1539252492.620194,579,217.91424560546875
1539252608.701713,585,1067.3582763671875
1539252651.398743,587,495.1045837402344
1539252833.733317,598,536.5255126953125
1539252875.654843,600,208.11688232421875
1539252884.693931,601,1469.7103271484375
1539252921.72741,603,1437.591796875
1539253093.706599,614,560.212158203125
1539253122.840792,616,745.2760009765625
1539253346.92822,629,223.64120483398438
1539253430.219056,634,925.74072265625
1539253520.591656,640,1292.66845703125
1539253569.907376,643,928.88671875
1539253668.619571,649,157.81396484375
1539253725.801328,653,511.28839111328125
1539253754.563775,654,458.3193054199219
1539253780.70578,656,777.2422485351562
1539253888.792668,663,452.43115234375
1539253927.178706,665,1557.134521484375
1539253942.21876,666,957.7219848632812
1539253945.472711,666,402.48345947265625
1539254005.829962,670,1281.436767578125
1539254030.613559,672,605.7489624023438
1539254042.345813,672,329.71014404296875
1539254055.3818,673,353.3565979003906
1539254104.083056,676,1639.635009765625
1539254107.007333,676,236.19044494628906
1539254165.884662,680,1161.10791015625
1539254250.804844,685,145.42822265625
1539254356.110628,692,641.2108154296875
1539254374.393783,693,629.103759765625
1539254380.565513,693,165.37371826171875
1539254411.695855,695,625.8678588867188
1539254419.555449,696,264.94140625
1539254542.130831,703,140.27003479003906
1539254620.366505,708,1081.18017578125
1539254645.183254,710,307.601806640625
1539254651.350516,710,631.5013427734375
1539254775.843147,718,348.6160888671875
1539254790.925525,719,466.9468994140625
1539254913.385892,726,174.11656188964844
1539255035.2145,734,751.8003540039062
1539255055.354389,735,758.2385864257812
1539255065.572494,736,199.2132110595703
1539255079.913849,737,650.9771728515625
1539255133.604826,740,263.2143859863281
1539255140.433749,740,379.37640380859375
1539255182.851759,743,588.360107421875
1539255246.378655,747,320.5576171875
1539255344.978577,753,332.4460754394531
1539255385.927951,756,288.242919921875
1539255464.107025,760,689.5115966796875
1539255495.915063,762,396.35430908203125
1539255504.022827,763,1233.518798828125
1539255563.460899,767,295.58709716796875
1539255634.206494,771,994.0938720703125
1539255694.811526,775,295.4725646972656
1539255794.926585,781,432.4740905761719
1539255810.602396,782,622.529052734375
1539255841.290393,784,385.39013671875
1539255847.3043,784,122.30677795410156
1539255862.788159,785,1060.23193359375
1539255867.648653,785,633.5322265625
1539255885.680284,787,460.3872985839844
1539255941.058252,790,282.0174560546875
1539255961.925004,791,213.32101440429688
1539255971.1142,792,633.2026977539062
1539255975.98152,792,1401.261962890625
1539256069.739907,798,609.0277099609375
1539256149.826855,803,624.8097534179688
1539256152.091201,803,509.243896484375
1539256221.929088,807,422.99249267578125
1539256224.910247,808,548.104736328125
1539256236.602778,808,141.71270751953125
1539256290.468992,812,157.15823364257812
1539256361.853145,816,1005.3355712890625
1539256379.154845,817,640.030517578125
1539256419.345981,820,484.7424011230469
1539256429.106963,820,318.86212158203125
1539256456.194661,822,1168.1650390625
1539256516.256044,826,244.4207000732422
1539256530.839602,827,291.45849609375
1539256732.238723,839,880.80224609375
1539256753.007268,840,384.31805419921875
1539256836.650009,846,292.70611572265625
1539256837.309969,846,269.1304931640625
1539256854.948198,847,333.353271484375
1539256923.463404,851,504.32623291015625
1539257009.289003,856,457.18212890625
1539257019.46153,857,485.50439453125
1539257108.61075,863,311.7798767089844
1539257270.97997,873,262.0597229003906
1539257282.035423,873,248.24107360839844
1539257299.318296,874,553.23193359375
1539257329.46931,876,232.69189453125
1539257336.801635,877,297.44873046875
1539257361.214641,878,135.4228515625
1539257390.901521,880,629.383544921875
1539257450.253408,884,410.6409606933594
1539257451.343562,884,599.709716796875
1539257484.767327,886,427.14093017578125
1539257485.092004,886,533.302978515625
1539257588.034573,892,366.47540283203125
1539257640.182282,896,462.65313720703125
1539257643.117211,896,436.0992431640625
1539257755.646806,903,279.5918884277344
1539257814.636303,906,499.52130126953125
1539257826.311953,907,896.4268798828125
1539257881.842036,911,450.48236083984375
1539257883.471141,911,159.36819458007812
1539257898.484612,912,100.77314758300781
1539257992.303936,917,624.9851684570312
1539258026.224004,920,610.9386596679688
1539258067.626766,922,96.40689086914062
1539258098.661274,924,366.3489685058594
1539258257.251849,934,226.64236450195312
1539258356.810649,940,339.3739013671875
1539258405.97398,943,483.24896240234375
1539258430.392957,945,160.36611938476562
1539258470.456251,947,461.2715148925781
1539258514.683396,950,419.18621826171875
1539258597.832104,955,1354.08154296875
1539258640.815557,958,498.9637451171875
1539258657.983769,959,856.5045776367188
1539258665.7551,959,253.51904296875
1539258767.810459,966,364.86199951171875
1539258771.042348,966,1048.431640625
1539258789.635018,967,1338.266357421875
1539258808.083233,968,147.24380493164062
1539258817.159159,969,498.62176513671875
1539258821.351269,969,276.2684020996094
1539258879.628534,973,368.71783447265625
1539258882.531378,973,260.400634765625
1539258885.427465,973,1268.548583984375
1539258920.702552,975,219.47213745117188
1539258944.152625,977,447.4996337890625
1539258958.913829,978,292.98870849609375
1539258964.510251,978,616.9290771484375
1539258998.751022,980,473.22222900390625
1539259014.723459,981,394.68902587890625
1539259015.69469,981,224.52383422851562
1539259090.760354,986,995.005615234375
1539259094.96902,986,240.80233764648438
1539259155.947508,990,455.92681884765625
1539259199.308454,993,114.22526550292969
1539259230.013495,995,260.75970458984375
1539259317.673313,1000,266.9579162597656
1539259408.805296,1006,258.0448303222656
1539259426.287362,1007,438.42669677734375
1539259461.816304,1009,435.8590087890625
1539259480.33374,1010,1303.818359375
1539259549.308955,1014,355.098876953125
1539259549.634897,1014,477.675537109375
1539259767.233909,1028,502.33349609375
1539259808.18829,1031,551.52392578125
1539259831.156295,1032,865.5225830078125
1539259837.9295,1032,469.5093078613281
1539259891.782886,1036,344.20166015625
1539260007.148807,1043,374.6979064941406
1539260068.133309,1047,190.52317810058594
1539260074.286648,1047,277.24383544921875
1539260108.488234,1049,278.6325378417969
1539260247.153044,1058,749.5098876953125
1539260534.564663,1076,433.70709228515625
1539260603.008365,1080,757.046630859375
1539260618.007622,1081,298.6628112792969
1539260625.476453,1081,236.14694213867188
1539260632.390479,1082,174.72817993164062
1539260673.72258,1084,519.6962280273438
1539260763.456963,1090,815.547607421875
1539260781.328215,1091,595.16162109375
1539260792.21325,1092,395.36395263671875
1539260827.004321,1094,224.88473510742188
1539260833.381386,1095,264.7837219238281
1539260856.986299,1096,365.00970458984375
1539260887.258998,1098,314.7461853027344
1539260908.1785,1100,267.9969482421875
1539260925.47118,1101,356.7801818847656
1539260986.291044,1105,545.117431640625
1539261006.605334,1106,241.11219787597656
1539261034.16606,1108,308.05926513671875
1539261053.54395,1110,385.92852783203125
1539261078.936287,1111,111.42111206054688
1539261094.052185,1112,240.827880859375
1539261101.005574,1113,200.68905639648438
1539261115.960095,1114,215.6962127685547
1539261116.260409,1114,230.62997436523438
1539261122.593567,1114,83.2707748413086
1539261131.99803,1115,403.5604248046875
1539261147.440098,1116,480.6457824707031
1539261253.834192,1123,703.094970703125
1539261289.225197,1125,293.3459777832031
1539261306.535824,1127,382.7314758300781
1539261323.815945,1128,193.92242431640625
1539261417.723551,1134,283.3196105957031
1539261421.043935,1134,102.37767028808594
1539261496.963033,1139,267.8924560546875
1539261509.977333,1140,111.42915344238281
1539261518.752088,1141,424.9015808105469
1539261606.843484,1147,375.950927734375
1539261636.823846,1149,246.1763916015625
1539261700.078075,1153,444.54345703125
1539261886.66334,1166,197.76670837402344
1539261901.489625,1167,196.16110229492188
1539262014.188582,1174,236.7799072265625
1539262064.170928,1178,238.2034912109375
1539262082.690299,1179,371.49713134765625
1539262159.081874,1184,993.1780395507812
1539262180.886079,1185,392.9760437011719
1539262201.191515,1187,381.42120361328125
1539262234.397889,1189,342.5909423828125
1539262275.697544,1192,332.99212646484375
1539262291.691809,1193,338.55267333984375
1539262321.879442,1195,434.70648193359375
1539262323.683899,1195,414.405517578125
1539262326.999244,1195,220.12423706054688
1539262385.367554,1199,379.5118408203125
1539262403.783653,1200,412.30645751953125
1539262444.309003,1203,61.334590911865234
1539262496.097591,1207,220.96347045898438
1539262537.531543,1209,565.093505859375
1539262653.52793,1217,99.30122375488281
1539262693.528127,1220,149.13162231445312
1539262698.648485,1220,384.4937438964844
1539262730.124359,1222,407.142578125
1539262883.264328,1233,95.09376525878906
1539262913.162463,1235,214.00991821289062
1539262977.461214,1239,260.4861145019531
1539263074.617725,1246,365.38555908203125
1539263090.699478,1247,282.07025146484375
1539263107.36004,1248,355.61578369140625
1539263157.342959,1251,793.0616455078125
1539263273.201892,1259,345.8919677734375
1539263276.809641,1259,337.3553771972656
1539263279.236233,1259,257.0909729003906
1539263314.915477,1262,212.53347778320312
1539263339.403227,1263,295.0936279296875
1539263382.010416,1266,222.28370666503906
1539263430.449728,1270,374.1983642578125
1539263463.959015,1272,266.5888977050781
1539263511.144214,1275,589.8963623046875
1539263554.409262,1278,250.8314208984375
1539263615.820468,1282,198.08575439453125
1539263627.02354,1283,228.77706909179688
1539263644.578681,1284,613.5299072265625
1539263687.859488,1287,321.8070983886719
1539263717.825653,1289,356.2257995605469
1539263733.303976,1290,381.28887939453125
1539263772.981722,1293,208.9808807373047
1539263798.925605,1294,242.05712890625
1539263799.527871,1294,346.34722900390625
1539263805.012507,1295,249.96823120117188
1539263906.0213,1302,414.14666748046875
1539263967.170784,1306,273.73602294921875
1539263984.669212,1307,304.5932312011719
1539264002.545546,1308,216.46749877929688
1539264009.817311,1309,341.2170715332031
1539264059.116895,1312,547.03125
1539264062.424917,1312,237.33255004882812
1539264099.945624,1315,76.21085357666016
1539264105.989813,1315,340.56884765625
1539264200.58243,1321,349.1799011230469
1539264214.823373,1322,223.2633056640625
1539264239.90627,1324,614.5028686523438
1539264317.470495,1329,86.41172790527344
1539264339.563846,1331,213.55296325683594
1539264413.707773,1336,242.41375732421875
1539264463.728736,1339,428.8934326171875
1539264493.092508,1341,245.20489501953125
1539264541.758003,1344,317.68597412109375
1539264552.692894,1345,550.3406372070312
1539264713.070883,1356,445.3302001953125
1539264723.953424,1357,47.51722717285156
1539264805.421951,1362,417.63336181640625
1539264972.099165,1373,233.28909301757812
1539264982.097811,1374,212.00039672851562
1539264998.696642,1375,433.38580322265625
1539265012.587593,1376,454.5164794921875
1539265024.423913,1377,212.96771240234375
1539265115.042755,1383,358.509033203125
1539265121.886681,1383,272.47503662109375
1539265132.767872,1384,460.4122314453125
1539265181.056909,1387,276.14605712890625
1539265190.123554,1388,158.57000732421875
1539265221.215282,1390,196.07757568359375
1539265270.135825,1393,112.69783020019531
1539265281.012211,1394,265.5434265136719
1539265340.304227,1398,241.3734130859375
1539265378.743798,1401,80.28356170654297
1539265389.614544,1401,398.0003662109375
1539265433.160931,1404,109.99543762207031
1539265466.107084,1407,317.6734619140625
1539265482.136092,1408,265.66522216796875
1539265533.542761,1411,1126.38916015625
1539265654.325192,1419,188.39443969726562
1539265677.669936,1421,230.0850372314453
1539265695.241401,1422,543.66357421875
1539265706.701846,1423,254.78475952148438
1539265839.87135,1432,247.11354064941406
1539265909.476844,1436,478.4950256347656
1539265930.934427,1438,385.4611511230469
1539265997.306519,1442,68.35527038574219
1539266000.685185,1443,269.5379333496094
1539266062.955306,1447,210.45748901367188
1539266068.672792,1447,1188.0377197265625
1539266069.271394,1447,365.3982238769531
1539266130.991264,1451,276.5870361328125
1539266137.067769,1452,187.74282836914062
1539266171.58242,1454,527.7295532226562
1539266231.435269,1458,416.14874267578125
1539266243.206269,1459,449.9658203125
1539266352.948238,1466,195.8706817626953
1539266367.478218,1467,62.185585021972656
1539266446.795228,1473,206.41165161132812
1539266501.521095,1476,295.5343017578125
1539266526.947861,1478,417.15789794921875
1539266540.285731,1479,196.0039520263672
1539266550.909711,1480,45.72281265258789
1539266606.198268,1483,126.60841369628906
1539266628.115193,1485,221.30758666992188
1539266662.843414,1487,1052.5220947265625
1539266708.173826,1490,483.093017578125
1539266753.483414,1493,70.79458618164062
1539266775.323514,1495,173.19200134277344
1539266874.223398,1501,282.0661315917969
1539266919.314627,1504,219.91256713867188
1539266938.998153,1506,125.63414001464844
1539267010.382403,1511,385.961669921875
1539267011.284712,1511,204.50474548339844
1539267064.668766,1514,233.2979736328125
1539267154.463815,1520,164.2264862060547
1539267159.931506,1521,183.92140197753906
1539267170.467212,1521,115.14909362792969
1539267185.87144,1522,241.229248046875
1539267277.147639,1529,496.32904052734375
1539267335.224899,1532,501.275390625
1539267344.594486,1533,355.2626953125
1539267344.895305,1533,259.4319763183594
1539267375.384112,1535,74.51577758789062
1539267551.966975,1547,322.5416564941406
1539267563.494126,1548,240.07945251464844
1539267577.383393,1549,119.71307373046875
1539267644.457539,1553,69.877197265625
1539267652.322023,1554,214.88504028320312
1539267672.577087,1555,51.15442657470703
1539267732.079199,1559,303.9044494628906
1539267746.016979,1560,685.0296630859375
1539267905.652527,1571,340.8402404785156
1539267913.175572,1571,244.05194091796875
1539267926.204732,1572,200.17074584960938
1539268005.682554,1578,173.12957763671875
1539268014.738508,1578,69.26953125
1539268060.331303,1581,347.2113037109375
1539268075.778021,1582,212.518310546875
1539268109.052905,1585,53.133056640625
1539268205.412127,1591,1021.7183837890625
1539268213.311116,1592,261.534423828125
1539268256.441853,1595,275.2184143066406
1539268273.979689,1596,279.3022155761719
1539268286.711006,1597,51.31641387939453
1539268318.761226,1599,249.4378662109375
1539268319.364573,1599,304.70635986328125
1539268386.392529,1603,111.61963653564453
1539268396.366886,1604,209.00933837890625
1539268405.440487,1605,181.10728454589844
1539268409.048626,1605,376.27850341796875
1539268466.239202,1609,182.88072204589844
1539268480.771236,1610,126.98369598388672
1539268495.257119,1611,260.48480224609375
1539268593.223517,1617,71.05986022949219
1539268719.341779,1625,169.0906982421875
1539268719.656831,1625,287.45977783203125
1539268722.554362,1626,273.232666015625
1539268933.040447,1639,237.92739868164062
1539268957.294466,1641,170.5574951171875
1539268976.262109,1642,342.0198669433594
1539269011.695069,1644,238.5334930419922
1539269032.01353,1645,247.91357421875
1539269075.610149,1648,471.4476013183594
1539269084.84718,1649,214.63421630859375
1539269242.595929,1659,369.26287841796875
1539269294.467585,1662,465.610107421875
1539269326.335002,1664,464.88275146484375
1539269372.730172,1667,248.7406005859375
1539269458.710515,1673,52.12689208984375
1539269464.402623,1673,154.1050567626953
1539269668.106818,1686,359.42730712890625
1539269765.448727,1692,45.4744987487793
1539269766.721296,1692,260.30963134765625
1539269767.678353,1692,326.1988830566406
1539269771.211887,1693,42.95226287841797
1539269824.943941,1696,367.17242431640625
1539269861.170662,1698,220.4114990234375
1539269898.640016,1701,181.92295837402344
1539269945.2816,1704,247.56729125976562
1539269960.314908,1705,94.15426635742188
1539270037.681556,1710,170.21827697753906
1539270092.37023,1713,38.9403076171875
1539270135.603381,1716,236.34828186035156
1539270183.392405,1719,65.01873779296875
1539270195.808586,1720,153.62261962890625
1539270305.622369,1727,197.90252685546875
1539270377.118835,1731,187.36279296875
1539270437.958965,1735,205.26956176757812
1539270455.435536,1736,206.683837890625
1539270513.948205,1740,775.0838012695312
1539270526.401719,1741,216.78451538085938
1539270573.113408,1744,228.07943725585938
1539270652.595567,1749,135.79571533203125
1539270670.705635,1750,785.0579833984375
1539270701.571787,1752,83.80327606201172
1539270739.299798,1754,169.26451110839844
1539270746.662051,1755,197.3432159423828
1539270750.143002,1755,411.89154052734375
1539270799.833622,1758,291.13800048828125
1539270830.033906,1760,47.735843658447266
1539270891.629753,1764,718.62939453125
1539271042.986247,1773,159.99407958984375
1539271086.019614,1776,231.18911743164062
1539271108.085587,1777,299.73138427734375
1539271159.127038,1780,229.80026245117188
1539271215.807679,1784,284.597412109375
1539271246.118631,1786,268.78668212890625
1539271386.320772,1794,294.17132568359375
1539271393.247259,1795,195.78244018554688
1539271407.986912,1796,58.08795928955078
1539271432.616162,1797,208.00833129882812
1539271486.761254,1801,276.8397216796875
1539271592.649885,1808,425.3857116699219
1539271625.108929,1810,192.22531127929688
1539271641.156649,1811,286.605224609375
1539271685.462803,1814,168.05123901367188
1539271753.324962,1818,156.22683715820312
1539271772.78761,1820,71.92606353759766
1539271958.223742,1832,243.7204132080078
1539271965.198914,1833,169.3255615234375
1539272011.01203,1836,114.29528045654297
1539272020.054665,1836,242.08001708984375
1539272034.07129,1837,165.42739868164062
1539272088.323604,1841,391.19317626953125
1539272089.670323,1841,64.46759033203125
1539272134.537846,1844,68.78926086425781
1539272250.561327,1852,148.48419189453125
1539272312.407914,1856,148.697021484375
1539272326.391318,1857,217.75856018066406
1539272328.797842,1857,328.5843505859375
1539272330.615396,1857,932.947265625
1539272342.796175,1858,76.68795776367188
1539272344.000669,1858,146.55502319335938
1539272370.040436,1860,184.95498657226562
1539272392.71278,1861,66.67803955078125
1539272397.631248,1862,164.65187072753906
1539272403.965615,1862,299.92425537109375
1539272483.04848,1867,208.64764404296875
1539272483.645538,1867,280.0462646484375
1539272548.502392,1872,126.39018249511719
1539272581.542492,1874,122.95501708984375
1539272815.091324,1890,153.16224670410156
1539272832.95026,1891,76.08671569824219
1539273142.084738,1912,203.5574493408203
1539273154.804965,1913,43.870208740234375
1539273159.316543,1913,233.47634887695312
1539273170.545598,1914,44.719970703125
1539273187.150232,1915,180.1185302734375
1539273250.498826,1919,324.3922424316406
1539273257.542493,1920,331.3425598144531
1539273332.735028,1925,175.61605834960938
1539273341.79059,1925,193.37649536132812
1539273383.059238,1928,365.85015869140625
1539273385.459966,1928,60.42095184326172
1539273407.845164,1930,196.72528076171875
1539273492.4095,1935,91.70633697509766
1539273514.542228,1937,160.84109497070312
1539273523.57958,1937,242.59896850585938
1539273660.775474,1947,175.51327514648438
1539273669.520334,1947,50.089080810546875
1539273752.990061,1953,304.62408447265625
1539273760.840021,1953,64.62074279785156
1539273761.442363,1953,207.12796020507812
1539273771.139479,1954,134.95106506347656
1539273949.304918,1966,325.7432556152344
1539274056.320545,1973,201.55331420898438
1539274091.758925,1976,388.6501159667969
1539274154.980984,1980,297.3066101074219
1539274184.080152,1982,185.38711547851562
1539274247.16389,1986,346.6771545410156
1539274256.265935,1987,173.08224487304688
1539274273.788575,1988,240.20457458496094
1539274278.009941,1988,304.29132080078125
1539274278.611164,1988,697.1077880859375
1539274384.643677,1995,61.64241409301758
1539274458.460513,2000,151.7844696044922
1539274595.754855,2009,288.4468994140625
1539274606.981797,2010,442.8282470703125
1539274662.690607,2014,85.51338195800781
1539274678.080608,2015,337.3459777832031
1539274695.332221,2016,58.52885437011719
1539274771.98573,2021,189.2718505859375
1539274790.861134,2023,220.84642028808594
1539274937.022089,2032,186.53677368164062
1539274971.85891,2035,140.88780212402344
1539274993.660331,2036,162.57296752929688
1539275033.362447,2039,257.3857727050781
1539275038.77237,2039,47.24721908569336
1539275107.296547,2044,355.8782653808594
1539275115.409859,2044,270.0158386230469
1539275196.978227,2050,188.61572265625
1539275209.472164,2051,159.64291381835938
1539275213.692653,2051,141.39642333984375
1539275303.334597,2057,311.30426025390625
1539275357.532153,2061,74.13497161865234
1539275404.445423,2064,312.429931640625
1539275481.63059,2069,199.1284942626953
1539275524.281357,2072,689.3187866210938
1539275528.490225,2072,39.29777145385742
1539275603.007013,2077,195.6595916748047
1539275606.960108,2078,161.5356903076172
1539275612.379262,2078,132.21067810058594
1539275622.959233,2079,41.99940490722656
1539275627.781208,2079,61.34398651123047
1539275651.656426,2081,347.2860107421875
1539275663.433819,2081,77.68595886230469
1539275744.938322,2087,205.24949645996094
1539275751.271722,2087,157.34918212890625
1539275757.647284,2088,209.1283416748047
1539275776.711267,2089,310.68316650390625
1539275810.334118,2091,46.380897521972656
1539275836.12672,2093,333.77313232421875
1539275893.654509,2097,302.432373046875
1539275924.509089,2099,69.3916015625
1539275980.196996,2103,247.86651611328125
1539276046.940655,2107,41.364898681640625
1539276080.837726,2109,333.6160888671875
1539276105.687689,2111,617.2298583984375
1539276147.786394,2114,61.442508697509766
1539276348.429121,2127,223.89308166503906
1539276417.714796,2132,664.5076293945312
1539276470.399306,2136,181.46144104003906
1539276480.95546,2136,168.0826416015625
1539276504.880728,2138,357.38031005859375
1539276564.182274,2142,323.313232421875
1539276632.620984,2147,164.91278076171875
1539276662.203064,2149,169.81105041503906
1539276733.563858,2153,188.12037658691406
1539276735.970993,2154,402.24871826171875
1539276799.098738,2158,172.14039611816406
1539276846.043996,2161,84.57809448242188
1539276895.891149,2164,51.07666015625
1539276901.978849,2165,240.75103759765625
1539276905.882406,2165,241.32424926757812
1539276907.691709,2165,117.97868347167969
1539276941.81718,2167,56.262332916259766
1539276951.811807,2168,124.46444702148438
1539276963.674003,2169,241.7364501953125
1539277036.408786,2174,91.41777038574219
1539277186.73076,2184,180.79527282714844
1539277214.586996,2186,88.89091491699219
1539277299.259445,2191,267.3951416015625
1539277514.550864,2206,72.4205322265625
1539277517.256093,2206,866.5638427734375
1539277577.852926,2210,154.84820556640625
1539277643.631236,2215,134.82763671875
1539277673.33637,2217,142.9611358642578
1539277694.492792,2218,324.2070007324219
1539277697.211736,2218,44.291744232177734
1539277720.252992,2220,130.29638671875
1539277799.807475,2225,178.13824462890625
1539277975.642268,2237,163.85398864746094
1539278066.772983,2243,194.6165771484375
1539278070.394419,2243,195.4345703125
1539278193.280469,2252,337.9818420410156
1539278196.888571,2252,74.18324279785156
1539278206.282663,2253,186.17141723632812
1539278224.447215,2254,130.75839233398438
1539278253.767008,2256,191.0281524658203
1539278299.4032,2259,283.81280517578125
1539278360.529644,2263,301.4734802246094
1539278363.851007,2263,143.4752197265625
1539278377.495268,2264,965.5509643554688
1539278453.747166,2269,145.91424560546875
1539278476.776344,2271,217.70750427246094
1539278506.422683,2273,272.23724365234375
1539278518.206016,2274,34.320560455322266
1539278563.608034,2277,33.49869918823242
1539278599.596092,2279,602.8220825195312
1539278625.050521,2281,257.16107177734375
1539278625.954751,2281,243.3946533203125
1539278645.907218,2282,139.45089721679688
1539278653.825084,2283,194.00457763671875
1539278716.503383,2287,253.265380859375
1539278733.467193,2288,876.562744140625
1539278823.731947,2294,140.18133544921875
1539278874.920197,2298,200.87551879882812
1539278885.773356,2298,156.2885284423828
1539278891.253414,2299,165.2261962890625
1539278936.67175,2302,279.77313232421875
1539278956.932831,2303,346.27099609375
1539278972.073869,2304,167.2689208984375
1539279046.20303,2309,160.24598693847656
1539279142.819456,2316,67.06101989746094
1539279160.663487,2317,157.418212890625
1539279210.915865,2320,57.40430450439453
1539279259.033324,2324,344.43768310546875
1539279326.734063,2328,868.992431640625
1539279356.692104,2330,34.88187026977539
1539279363.706166,2331,40.81866455078125
1539279389.364031,2332,54.312252044677734
1539279674.666673,2352,327.35467529296875
1539279877.720504,2365,32.969600677490234
1539279944.886353,2370,224.6110382080078
1539279996.347632,2373,31.790571212768555
1539280007.260179,2374,263.007080078125
1539280101.266412,2380,253.7181854248047
1539280142.120229,2383,214.6388397216797
1539280217.416143,2388,165.06216430664062
1539280227.144377,2389,215.50579833984375
1539280243.745141,2390,66.89216613769531
1539280293.511864,2393,42.48653030395508
1539280318.355934,2395,283.86041259765625
1539280366.424379,2398,166.73739624023438
1539280373.430203,2399,265.410888671875
1539280410.031908,2401,182.2882843017578
1539280554.440222,2411,234.46749877929688
1539280563.54877,2412,164.48153686523438
1539280583.505395,2413,282.3331298828125
1539280595.342028,2414,31.864315032958984
1539280655.850061,2418,61.83046340942383
1539280684.25908,2420,130.28724670410156
1539280754.267757,2424,147.81149291992188
1539280805.384284,2428,164.34817504882812
1539280811.692396,2428,157.44876098632812
1539280814.407594,2428,160.82760620117188
1539280871.175301,2432,130.2653045654297
1539281021.341341,2442,133.37310791015625
1539281104.531336,2448,258.5220947265625
1539281140.791456,2450,192.95501708984375
1539281165.924097,2452,859.7909545898438
1539281341.922277,2464,297.84417724609375
1539281356.128474,2465,688.8895263671875
1539281371.243199,2466,274.6861572265625
1539281383.058391,2467,153.95294189453125
1539281483.688225,2474,203.978759765625
1539281498.792676,2475,151.14190673828125
1539281622.488976,2483,48.4034423828125
1539281637.289557,2484,38.983280181884766
1539281664.234123,2486,145.79888916015625
1539281686.311712,2487,36.01103973388672
1539281714.754188,2489,165.57362365722656
1539281824.041613,2497,188.421875
1539281844.586391,2498,179.2518310546875
1539281892.902636,2501,391.37969970703125
1539281914.078945,2503,23.214340209960938
1539281980.149275,2507,220.7974853515625
1539282052.089511,2512,52.33313751220703
1539282060.92256,2513,204.65780639648438
1539282232.46164,2524,859.185546875
1539282277.582856,2527,159.49261474609375
1539282337.264755,2531,28.948165893554688
1539282343.625911,2532,195.90045166015625
1539282362.004774,2533,303.41949462890625
1539282382.802228,2534,144.9070281982422
1539282439.595828,2538,279.4083251953125
1539282586.416838,2548,126.90838623046875
1539282606.03355,2549,259.6387939453125
1539282650.465083,2552,160.36737060546875
1539282675.875222,2553,30.533588409423828
1539282721.008084,2556,261.1286926269531
1539282764.290947,2559,36.002254486083984
1539282846.734543,2564,21.479488372802734
1539282878.746725,2566,30.8544921875
1539282932.072192,2569,273.9263916015625
1539282967.043339,2571,324.2210998535156
1539282996.615642,2573,213.94876098632812
1539283057.844849,2577,83.47366333007812
1539283104.877,2580,218.40159606933594
1539283138.779347,2582,96.11738586425781
1539283142.327741,2582,213.098876953125
1539283151.334187,2583,390.9821472167969
1539283198.596536,2586,156.4869842529297
1539283236.418529,2588,162.78195190429688
1539283278.648427,2591,281.5752258300781
1539283349.829019,2596,101.34330749511719
1539283395.979048,2599,75.41582489013672
1539283439.336677,2602,207.73837280273438
1539283445.382455,2602,131.97561645507812
1539283569.684605,2611,207.38729858398438
1539283575.732434,2611,248.01409912109375
1539283582.089907,2611,170.28663635253906
1539283587.558351,2612,158.01824951171875
1539283638.764745,2615,133.98814392089844
1539283755.631478,2623,201.77999877929688
1539283812.687696,2627,195.9400177001953
1539283816.608008,2627,350.26422119140625
1539283872.040793,2631,157.55426025390625
1539284001.107974,2640,290.5270690917969
1539284008.946714,2640,220.13473510742188
1539284027.985276,2641,137.90638732910156
1539284081.366198,2645,634.24365234375
1539284120.405967,2648,143.54847717285156
1539284121.325113,2648,148.47882080078125
1539284141.301981,2649,288.28619384765625
1539284156.107598,2650,246.26174926757812
1539284171.56439,2651,94.19119262695312
1539284245.607087,2656,96.03433227539062
1539284289.246679,2659,549.9573974609375
1539284336.263167,2662,783.552978515625
1539284363.777757,2664,193.34844970703125
1539284366.192942,2664,37.92402648925781
1539284387.693846,2666,142.77304077148438
1539284455.264539,2670,16.712440490722656
1539284636.580694,2682,44.800167083740234
1539284679.954638,2685,148.38287353515625
1539284705.467945,2687,43.83012771606445
1539284775.860067,2692,49.92235565185547
1539284777.96536,2692,293.3395690917969
1539284792.559766,2693,84.24966430664062
1539284837.499386,2696,215.42251586914062
1539284871.759386,2698,811.131103515625
1539284985.649415,2706,76.56802368164062
1539284992.283881,2706,25.865028381347656
1539285004.38946,2707,249.9236602783203
1539285020.752291,2708,153.3710174560547
1539285165.107976,2718,238.237548828125
1539285179.934792,2719,244.189208984375
1539285182.052519,2719,103.48464965820312
1539285187.519124,2719,132.88699340820312
1539285195.712959,2720,45.92869567871094
1539285222.154762,2722,45.220333099365234
1539285239.393598,2723,188.8972930908203
1539285386.183059,2733,62.38697814941406
1539285399.805244,2734,120.86824035644531
1539285403.123592,2734,228.64987182617188
1539285411.579907,2734,190.14990234375
1539285418.279214,2735,298.44970703125
1539285429.476274,2736,124.18256378173828
1539285430.980713,2736,150.24514770507812
1539285469.033147,2738,28.77324676513672
1539285488.160417,2740,125.07345581054688
1539285540.581367,2743,269.2388916015625
1539285601.291423,2747,17.83125114440918
1539285642.312662,2750,74.29541015625
1539285682.976511,2753,134.2743377685547
1539285736.57864,2756,30.21548843383789
1539285737.7762,2756,248.81268310546875
1539285779.289483,2759,814.6121826171875
1539285802.893176,2761,84.81904602050781
1539285821.664165,2762,213.3966522216797
1539285824.087049,2762,22.119447708129883
1539285860.587021,2765,133.58078002929688
1539285897.606229,2767,194.85848999023438
1539285900.934247,2767,76.81556701660156
1539286039.497417,2777,125.82756805419922
1539286104.84244,2781,63.059593200683594
1539286119.997066,2782,266.80218505859375
1539286176.354911,2786,236.28842163085938
1539286279.803531,2793,189.2681884765625
1539286432.36565,2803,200.77383422851562
1539286444.825061,2804,137.61607360839844
1539286462.982026,2805,20.93874168395996
1539286552.834589,2811,320.64923095703125
1539286563.747163,2812,136.46572875976562
1539286573.530534,2813,201.70993041992188
1539286632.781362,2817,340.7897644042969
1539286722.81406,2823,24.3824405670166
1539286761.595991,2825,124.4288101196289
1539286769.512743,2826,140.72608947753906
1539286774.639074,2826,545.67431640625
1539286876.981911,2833,191.31546020507812
1539286907.642785,2835,81.08193969726562
1539286984.513423,2840,123.61166381835938
1539287000.0156,2841,33.21779251098633
1539287043.734417,2844,317.3970947265625
1539287075.564477,2846,241.8738250732422
1539287142.944621,2851,235.72100830078125
1539287268.687433,2859,203.43748474121094
1539287295.10949,2861,640.783935546875
1539287325.396742,2863,20.562602996826172
1539287355.05014,2865,24.474918365478516
1539287438.416272,2871,168.48802185058594
1539287468.446986,2873,140.89976501464844
1539287500.875802,2875,657.4068603515625
1539287518.754659,2876,184.5175018310547
1539287543.577782,2878,174.49896240234375
1539287545.674993,2878,205.4910888671875
1539287623.48678,2883,133.6184844970703
1539287722.463175,2890,96.3546142578125
1539287725.489407,2890,567.3081665039062
1539287748.543933,2892,127.80441284179688
1539287798.529885,2895,78.08256530761719
1539287810.110397,2896,103.8439712524414
1539287818.544036,2896,113.67426300048828
1539287841.33683,2898,92.47540283203125
1539287918.772758,2903,599.7730712890625
1539287933.903364,2904,823.8080444335938
1539287964.821081,2906,119.5755615234375
1539287993.340115,2908,871.4281005859375
1539288050.049544,2912,48.66048049926758
1539288064.65413,2913,162.201416015625
1539288069.809844,2913,127.5008544921875
1539288071.92524,2913,149.72134399414062

